Study of adiabatic connection in density functional theory with an accurate wavefunction for 2-electron atoms

Using an accurate semi-analytic wavefunction for two electron atoms, we construct the external potential for varying strength of electron-electron (e-e) interaction. Using this potential we explicitly calculate the energy of their positive ion and show that the ionization-potential of these systems remains unchanged with respect to the strength parameter for e-e interaction. Furthermore, using total energies of these systems as a function of strength parameter, we provide a new perspective into a variety of hybrid functionals.

==> he_e_vs_al.csv <==
column 0,column 1,column 2,column 3
   0.0000000000  ,  -1.8078211300  ,  -0.9039189700  ,  -0.9039021600  ,
   0.1000000000  ,  -1.9112359100  ,  -1.0073541100  ,  -0.9038818000  ,
   0.2000000000  ,  -2.0163597800  ,  -1.1125877100  ,  -0.9037720700  ,
   0.3000000000  ,  -2.1230735700  ,  -1.2194234600  ,  -0.9036501100  ,
   0.4000000000  ,  -2.2313964600  ,  -1.3278383600  ,  -0.9035581000  ,
   0.5000000000  ,  -2.3407969500  ,  -1.4373847500  ,  -0.9034122000  ,
   0.6000000000  ,  -2.4515101300  ,  -1.5481833000  ,  -0.9033268300  ,
   0.7000000000  ,  -2.5632915800  ,  -1.6600287200  ,  -0.9032628600  ,
   0.8000000000  ,  -2.6769040900  ,  -1.7734244600  ,  -0.9034796300  ,
   0.9000000000  ,  -2.7894311200  ,  -1.8862077900  ,  -0.9032233300  ,
   1.0000000000  ,  -2.9030743900  ,  -2.0000391700  ,  -0.9030352200  ,


==> he_hyb.csv <==
column 0,column 1,column 2,column 3,column 4,column 5
   0.0000000000  ,  -1.0244645496  ,  -1.0244700000  ,  -1.0958116787  ,  -1.0958116787  ,    -1.0244700000
   0.1000000000  ,  -1.0351874961  ,  -1.0216452474  ,  -1.0833788871  ,  -1.0733497686  ,    -1.0336659469
   0.2000000000  ,  -1.0448979162  ,  -1.0188204947  ,  -1.0709460956  ,  -1.0553636635  ,    -1.0428618937
   0.3000000000  ,  -1.0536980575  ,  -1.0159957421  ,  -1.0585133040  ,  -1.0413560517  ,    -1.0520578406
   0.4000000000  ,  -1.0617265903  ,  -1.0131709894  ,  -1.0460805125  ,  -1.0308296215  ,    -1.0612537875
   0.5000000000  ,  -1.0692562528  ,  -1.0103462368  ,  -1.0336477209  ,  -1.0232870613  ,    -1.0704497343
   0.6000000000  ,  -1.0766624382  ,  -1.0075214841  ,  -1.0212149294  ,  -1.0182310594  ,    -1.0796456812
   0.7000000000  ,  -1.0842627227  ,  -1.0046967315  ,  -1.0087821378  ,  -1.0151643041  ,    -1.0888416281
   0.8000000000  ,  -1.0920273343  ,  -1.0018719788  ,  -0.9963493463  ,  -1.0135894839  ,    -1.0980375749
   0.9000000000  ,  -1.0991605641  ,  -0.9990472262  ,  -0.9839165547  ,  -1.0130092869  ,    -1.1072335218
   1.0000000000  ,  -1.1035531169  ,  -0.9962224735  ,  -0.9714837632  ,  -1.0129264017  ,    -1.1164294687


==> v_lam_al.csv <==
column 0,column 1,column 2,column 3,column 4,column 5
   0.0017567398  ,   1.6535768815  ,   1.1481962471  ,   0.6473572126  ,   0.1576202782  ,    -0.0000397000
   0.0035134796  ,   1.6535492140  ,   1.1481785098  ,   0.6473481056  ,   0.1576185014  ,    -0.0000397000
   0.0052702194  ,   1.6535032657  ,   1.1481489560  ,   0.6473329463  ,   0.1576154366  ,    -0.0000397000
   0.0070269592  ,   1.6534393775  ,   1.1481078542  ,   0.6473120310  ,   0.1576112077  ,    -0.0000397000
   0.0087836990  ,   1.6533576882  ,   1.1480552717  ,   0.6472851553  ,   0.1576058388  ,    -0.0000397000
   0.0105404387  ,   1.6532582345  ,   1.1479912742  ,   0.6472524138  ,   0.1575992535  ,    -0.0000397000
   0.0122971785  ,   1.6531413511  ,   1.1479161258  ,   0.6472140005  ,   0.1575915751  ,    -0.0000396000
   0.0140539183  ,   1.6530072706  ,   1.1478297894  ,   0.6471699082  ,   0.1575826271  ,    -0.0000396000
   0.0158106581  ,   1.6528559234  ,   1.1477324264  ,   0.6471202294  ,   0.1575726323  ,    -0.0000396000
   0.0175673979  ,   1.6526877381  ,   1.1476241967  ,   0.6470649553  ,   0.1575615138  ,    -0.0000396000
   0.0193241377  ,   1.6525028412  ,   1.1475051588  ,   0.6470040765  ,   0.1575492941  ,    -0.0000395000
   0.0210808775  ,   1.6523012570  ,   1.1473754699  ,   0.6469377828  ,   0.1575359957  ,    -0.0000395000
   0.0228376173  ,   1.6520834082  ,   1.1472352857  ,   0.6468661633  ,   0.1575215408  ,    -0.0000395000
   0.0245943571  ,   1.6518492151  ,   1.1470845606  ,   0.6467891060  ,   0.1575060515  ,    -0.0000394000
   0.0263510969  ,   1.6515988965  ,   1.1469234475  ,   0.6467067986  ,   0.1574894496  ,    -0.0000394000
   0.0281078367  ,   1.6513327689  ,   1.1467520982  ,   0.6466192276  ,   0.1574718569  ,    -0.0000393000
   0.0298645765  ,   1.6510508470  ,   1.1465705629  ,   0.6465264788  ,   0.1574531947  ,    -0.0000393000
   0.0316213162  ,   1.6507533438  ,   1.1463790907  ,   0.6464285375  ,   0.1574334844  ,    -0.0000393000
   0.0333780560  ,   1.6504403701  ,   1.1461776291  ,   0.6463255880  ,   0.1574127470  ,    -0.0000392000
   0.0351347958  ,   1.6501121350  ,   1.1459662245  ,   0.6462175140  ,   0.1573910035  ,    -0.0000392000
   0.0368915356  ,   1.6497688457  ,   1.1457451220  ,   0.6461044983  ,   0.1573681746  ,    -0.0000391000
   0.0386482754  ,   1.6494105076  ,   1.1455144653  ,   0.6459865230  ,   0.1573444808  ,    -0.0000391000
   0.0404050152  ,   1.6490374242  ,   1.1452740969  ,   0.6458635697  ,   0.1573196424  ,    -0.0000391000
   0.0421617550  ,   1.6486496973  ,   1.1450243581  ,   0.6457358189  ,   0.1572939797  ,    -0.0000390000
   0.0439184948  ,   1.6482474269  ,   1.1447651888  ,   0.6456032507  ,   0.1572672127  ,    -0.0000390000
   0.0456752346  ,   1.6478307110  ,   1.1444967277  ,   0.6454659444  ,   0.1572395611  ,    -0.0000389000
   0.0474319744  ,   1.6473998463  ,   1.1442191124  ,   0.6453238785  ,   0.1572108446  ,    -0.0000389000
   0.0491887142  ,   1.6469549272  ,   1.1439323790  ,   0.6451772309  ,   0.1571812827  ,    -0.0000389000
   0.0509454540  ,   1.6464960468  ,   1.1436366627  ,   0.6450258787  ,   0.1571507947  ,    -0.0000388000
   0.0527021937  ,   1.6460232962  ,   1.1433319973  ,   0.6448698985  ,   0.1571192996  ,    -0.0000388000
   0.0544589335  ,   1.6455369649  ,   1.1430184155  ,   0.6447093660  ,   0.1570869165  ,    -0.0000388000
   0.0562156733  ,   1.6450370409  ,   1.1426961486  ,   0.6445444564  ,   0.1570536641  ,    -0.0000387000
   0.0579724131  ,   1.6445238102  ,   1.1423652271  ,   0.6443749441  ,   0.1570194610  ,    -0.0000387000
   0.0597291529  ,   1.6439972573  ,   1.1420256801  ,   0.6442011029  ,   0.1569843257  ,    -0.0000387000
   0.0614858927  ,   1.6434576651  ,   1.1416776355  ,   0.6440228060  ,   0.1569482765  ,    -0.0000387000
   0.0632426325  ,   1.6429050147  ,   1.1413211203  ,   0.6438402259  ,   0.1569114315  ,    -0.0000386000
   0.0649993723  ,   1.6423394857  ,   1.1409563600  ,   0.6436533343  ,   0.1568736086  ,    -0.0000386000
   0.0667561121  ,   1.6417612562  ,   1.1405831793  ,   0.6434621025  ,   0.1568350256  ,    -0.0000386000
   0.0685128519  ,   1.6411705025  ,   1.1402019017  ,   0.6432667010  ,   0.1567955002  ,    -0.0000386000
   0.0702695917  ,   1.6405670994  ,   1.1398125496  ,   0.6430670997  ,   0.1567550499  ,    -0.0000385000
   0.0737830712  ,   1.6393235364  ,   1.1390097055  ,   0.6426555746  ,   0.1566718436  ,    -0.0000385000
   0.0772965508  ,   1.6380315346  ,   1.1381753043  ,   0.6422275739  ,   0.1565851435  ,    -0.0000385000
   0.0808100304  ,   1.6366920371  ,   1.1373099860  ,   0.6417836348  ,   0.1564951837  ,    -0.0000385000
   0.0843235100  ,   1.6353059626  ,   1.1364142739  ,   0.6413238851  ,   0.1564019963  ,    -0.0000384000
   0.0878369896  ,   1.6338742067  ,   1.1354887747  ,   0.6408487427  ,   0.1563056107  ,    -0.0000384000
   0.0913504692  ,   1.6323978413  ,   1.1345339789  ,   0.6403583165  ,   0.1562060541  ,    -0.0000384000
   0.0948639487  ,   1.6308775158  ,   1.1335504611  ,   0.6398529063  ,   0.1561033516  ,    -0.0000384000
   0.0983774283  ,   1.6293142571  ,   1.1325387799  ,   0.6393328028  ,   0.1559976257  ,    -0.0000384000
   0.1018909079  ,   1.6277088699  ,   1.1314993790  ,   0.6387982880  ,   0.1558888970  ,    -0.0000384000
   0.1054043875  ,   1.6260622375  ,   1.1304328863  ,   0.6382495350  ,   0.1557771838  ,    -0.0000384000
   0.1089178671  ,   1.6243750217  ,   1.1293396152  ,   0.6376869087  ,   0.1556625022  ,    -0.0000384000
   0.1124313467  ,   1.6226482633  ,   1.1282202643  ,   0.6371104653  ,   0.1555449663  ,    -0.0000384000
   0.1159448262  ,   1.6208824827  ,   1.1270752179  ,   0.6365205531  ,   0.1554245883  ,    -0.0000384000
   0.1194583058  ,   1.6190786798  ,   1.1259049459  ,   0.6359173119  ,   0.1553013780  ,    -0.0000384000
   0.1229717854  ,   1.6172375348  ,   1.1247100044  ,   0.6353010739  ,   0.1551753435  ,    -0.0000385000
   0.1264852650  ,   1.6153598083  ,   1.1234907358  ,   0.6346719633  ,   0.1550466908  ,    -0.0000385000
   0.1299987446  ,   1.6134461416  ,   1.1222475691  ,   0.6340302966  ,   0.1549152242  ,    -0.0000385000
   0.1335122242  ,   1.6114973571  ,   1.1209810199  ,   0.6333761828  ,   0.1547811457  ,    -0.0000385000
   0.1370257037  ,   1.6095141586  ,   1.1196914910  ,   0.6327099234  ,   0.1546444559  ,    -0.0000385000
   0.1405391833  ,   1.6074973318  ,   1.1183794722  ,   0.6320316127  ,   0.1545052532  ,    -0.0000385000
   0.1440526629  ,   1.6054473442  ,   1.1170453409  ,   0.6313416377  ,   0.1543633344  ,    -0.0000386000
   0.1475661425  ,   1.6033650458  ,   1.1156894621  ,   0.6306399783  ,   0.1542189946  ,    -0.0000386000
   0.1510796221  ,   1.6012509692  ,   1.1143122885  ,   0.6299269077  ,   0.1540721269  ,    -0.0000386000
   0.1545931017  ,   1.5991059300  ,   1.1129142610  ,   0.6292025920  ,   0.1539229230  ,    -0.0000386000
   0.1581065812  ,   1.5969304270  ,   1.1114957089  ,   0.6284673908  ,   0.1537711727  ,    -0.0000386000
   0.1616200608  ,   1.5947251424  ,   1.1100570497  ,   0.6277212569  ,   0.1536170642  ,    -0.0000386000
   0.1651335404  ,   1.5924907424  ,   1.1085986897  ,   0.6269645369  ,   0.1534605842  ,    -0.0000386000
   0.1686470200  ,   1.5902278771  ,   1.1071210240  ,   0.6261973709  ,   0.1533018177  ,    -0.0000387000
   0.1721604996  ,   1.5879369813  ,   1.1056243369  ,   0.6254198925  ,   0.1531407481  ,    -0.0000387000
   0.1756739792  ,   1.5856187739  ,   1.1041090017  ,   0.6246323296  ,   0.1529774574  ,    -0.0000387000
   0.1791874587  ,   1.5832738591  ,   1.1025753814  ,   0.6238348036  ,   0.1528119259  ,    -0.0000387000
   0.1827009383  ,   1.5809027261  ,   1.1010239282  ,   0.6230275304  ,   0.1526441326  ,    -0.0000387000
   0.1862144179  ,   1.5785059494  ,   1.0994549846  ,   0.6222106198  ,   0.1524741549  ,    -0.0000387000
   0.1897278975  ,   1.5760841893  ,   1.0978687825  ,   0.6213843757  ,   0.1523021689  ,    -0.0000387000
   0.1932413771  ,   1.5736378920  ,   1.0962657444  ,   0.6205488968  ,   0.1521279492  ,    -0.0000387000
   0.1967548566  ,   1.5711676897  ,   1.0946462828  ,   0.6197042759  ,   0.1519516690  ,    -0.0000387000
   0.2002683362  ,   1.5686740011  ,   1.0930105007  ,   0.6188507004  ,   0.1517734001  ,    -0.0000387000
   0.2037818158  ,   1.5661574314  ,   1.0913589920  ,   0.6179883525  ,   0.1515930131  ,    -0.0000387000
   0.2072952954  ,   1.5636185727  ,   1.0896918409  ,   0.6171174091  ,   0.1514106773  ,    -0.0000387000
   0.2108087750  ,   1.5610577042  ,   1.0880095229  ,   0.6162380417  ,   0.1512263604  ,    -0.0000387000
   0.2178357341  ,   1.5558725912  ,   1.0846005438  ,   0.6144545965  ,   0.1508518491  ,    -0.0000387000
   0.2248626933  ,   1.5506058751  ,   1.0811344826  ,   0.6126390900  ,   0.1504697975  ,    -0.0000387000
   0.2318896525  ,   1.5452614459  ,   1.0776137322  ,   0.6107928184  ,   0.1500805046  ,    -0.0000387000
   0.2389166116  ,   1.5398431069  ,   1.0740406548  ,   0.6089168028  ,   0.1496839507  ,    -0.0000387000
   0.2459435708  ,   1.5343542816  ,   1.0704174871  ,   0.6070122926  ,   0.1492804982  ,    -0.0000387000
   0.2529705300  ,   1.5287987189  ,   1.0667465433  ,   0.6050804676  ,   0.1488702919  ,    -0.0000387000
   0.2599974891  ,   1.5231795005  ,   1.0630299203  ,   0.6031222402  ,   0.1484534600  ,    -0.0000387000
   0.2670244483  ,   1.5175002452  ,   1.0592698016  ,   0.6011386581  ,   0.1480303145  ,    -0.0000387000
   0.2740514075  ,   1.5117639156  ,   1.0554681609  ,   0.5991309062  ,   0.1476010516  ,    -0.0000387000
   0.2810783666  ,   1.5059737228  ,   1.0516270660  ,   0.5970999091  ,   0.1471658523  ,    -0.0000387000
   0.2881053258  ,   1.5001326321  ,   1.0477484824  ,   0.5950467328  ,   0.1467247832  ,    -0.0000387000
   0.2951322850  ,   1.4942436672  ,   1.0438342771  ,   0.5929721869  ,   0.1462780967  ,    -0.0000387000
   0.3021592441  ,   1.4883096165  ,   1.0398863215  ,   0.5908772266  ,   0.1458259316  ,    -0.0000387000
   0.3091862033  ,   1.4823331360  ,   1.0359063952  ,   0.5887629544  ,   0.1453686136  ,    -0.0000387000
   0.3162131625  ,   1.4763171554  ,   1.0318961888  ,   0.5866301222  ,   0.1449061555  ,    -0.0000387000
   0.3232401216  ,   1.4702639816  ,   1.0278576071  ,   0.5844795327  ,   0.1444387582  ,    -0.0000387000
   0.3302670808  ,   1.4641763034  ,   1.0237921723  ,   0.5823122413  ,   0.1439666103  ,    -0.0000387000
   0.3372940400  ,   1.4580565949  ,   1.0197015264  ,   0.5801290580  ,   0.1434898895  ,    -0.0000387000
   0.3443209991  ,   1.4519071206  ,   1.0155872344  ,   0.5779306482  ,   0.1430086621  ,    -0.0000387000
   0.3513479583  ,   1.4457301380  ,   1.0114508866  ,   0.5757179352  ,   0.1425232838  ,    -0.0000387000
   0.3583749175  ,   1.4395280023  ,   1.0072939016  ,   0.5734916009  ,   0.1420337002  ,    -0.0000387000
   0.3654018766  ,   1.4333028692  ,   1.0031177284  ,   0.5712524877  ,   0.1415401469  ,    -0.0000387000
   0.3724288358  ,   1.4270566989  ,   0.9989238493  ,   0.5690012996  ,   0.1410428499  ,    -0.0000388000
   0.3794557950  ,   1.4207915593  ,   0.9947135815  ,   0.5667388037  ,   0.1405418259  ,    -0.0000388000
   0.3864827541  ,   1.4145094289  ,   0.9904882802  ,   0.5644656316  ,   0.1400372829  ,    -0.0000388000
   0.3935097133  ,   1.4082123003  ,   0.9862491402  ,   0.5621825801  ,   0.1395294200  ,    -0.0000388000
   0.4005366725  ,   1.4019018830  ,   0.9819975981  ,   0.5598902132  ,   0.1390183283  ,    -0.0000388000
   0.4075636316  ,   1.3955800066  ,   0.9777346346  ,   0.5575892626  ,   0.1385040907  ,    -0.0000388000
   0.4145905908  ,   1.3892483231  ,   0.9734616762  ,   0.5552803292  ,   0.1379868823  ,    -0.0000388000
   0.4216175500  ,   1.3829086100  ,   0.9691796970  ,   0.5529639840  ,   0.1374667710  ,    -0.0000388000
   0.4286445091  ,   1.3765624730  ,   0.9648899211  ,   0.5506408692  ,   0.1369441173  ,    -0.0000388000
   0.4356714683  ,   1.3702113480  ,   0.9605933236  ,   0.5483115992  ,   0.1364187748  ,    -0.0000388000
   0.4426984275  ,   1.3638568041  ,   0.9562910329  ,   0.5459767617  ,   0.1358909904  ,    -0.0000388000
   0.4497253866  ,   1.3575002459  ,   0.9519840322  ,   0.5436368184  ,   0.1353609046  ,    -0.0000388000
   0.4567523458  ,   1.3511432155  ,   0.9476732608  ,   0.5412924062  ,   0.1348286515  ,    -0.0000388000
   0.4637793050  ,   1.3447869947  ,   0.9433598163  ,   0.5389440379  ,   0.1342942595  ,    -0.0000388000
   0.4708062641  ,   1.3384328075  ,   0.9390444553  ,   0.5365922030  ,   0.1337579508  ,    -0.0000388000
   0.4778332233  ,   1.3320820219  ,   0.9347280954  ,   0.5342374688  ,   0.1332197422  ,    -0.0000388000
   0.4848601825  ,   1.3257358520  ,   0.9304117164  ,   0.5318801808  ,   0.1326797452  ,    -0.0000388000
   0.4918871416  ,   1.3193953597  ,   0.9260960618  ,   0.5295209639  ,   0.1321381660  ,    -0.0000388000
   0.5059410600  ,   1.3067363072  ,   0.9174702251  ,   0.5247982429  ,   0.1310506607  ,    -0.0000388000
   0.5199949783  ,   1.2941134874  ,   0.9088568512  ,   0.5200728150  ,   0.1299577787  ,    -0.0000388000
   0.5340488966  ,   1.2815347049  ,   0.9002616035  ,   0.5153482020  ,   0.1288604005  ,    -0.0000388000
   0.5481028149  ,   1.2690075935  ,   0.8916899754  ,   0.5106272574  ,   0.1277594393  ,    -0.0000388000
   0.5621567333  ,   1.2565387669  ,   0.8831469268  ,   0.5059130868  ,   0.1266555467  ,    -0.0000389000
   0.5762106516  ,   1.2441347595  ,   0.8746371116  ,   0.5012084638  ,   0.1255494159  ,    -0.0000389000
   0.5902645699  ,   1.2318012709  ,   0.8661650096  ,   0.4965159484  ,   0.1244417871  ,    -0.0000389000
   0.6043184883  ,   1.2195437024  ,   0.8577345517  ,   0.4918380009  ,   0.1233332502  ,    -0.0000389000
   0.6183724066  ,   1.2073669948  ,   0.8493495463  ,   0.4871768979  ,   0.1222245495  ,    -0.0000389000
   0.6324263249  ,   1.1952757599  ,   0.8410134019  ,   0.4825348440  ,   0.1211161860  ,    -0.0000389000
   0.6464802433  ,   1.1832739139  ,   0.8327293497  ,   0.4779136856  ,   0.1200087214  ,    -0.0000389000
   0.6605341616  ,   1.1713655050  ,   0.8245004635  ,   0.4733155220  ,   0.1189027805  ,    -0.0000389000
   0.6745880799  ,   1.1595536425  ,   0.8163292797  ,   0.4687420170  ,   0.1177988542  ,    -0.0000389000
   0.6886419983  ,   1.1478417199  ,   0.8082183139  ,   0.4641948079  ,   0.1166975020  ,    -0.0000389000
   0.7026959166  ,   1.1362323408  ,   0.8001699786  ,   0.4596754163  ,   0.1155991541  ,    -0.0000389000
   0.7167498349  ,   1.1247280398  ,   0.7921861979  ,   0.4551851559  ,   0.1145042140  ,    -0.0000389000
   0.7308037533  ,   1.1133311039  ,   0.7842689228  ,   0.4507255416  ,   0.1134132604  ,    -0.0000390000
   0.7448576716  ,   1.1020434909  ,   0.7764199436  ,   0.4462975964  ,   0.1123265491  ,    -0.0000390000
   0.7589115899  ,   1.0908670481  ,   0.7686406037  ,   0.4419024592  ,   0.1112446148  ,    -0.0000390000
   0.7729655083  ,   1.0798031286  ,   0.7609325100  ,   0.4375412915  ,   0.1101676729  ,    -0.0000390000
   0.7870194266  ,   1.0688531074  ,   0.7532967452  ,   0.4332148830  ,   0.1090963207  ,    -0.0000390000
   0.8010733449  ,   1.0580180953  ,   0.7457344767  ,   0.4289241581  ,   0.1080306395  ,    -0.0000390000
   0.8151272633  ,   1.0472991527  ,   0.7382465669  ,   0.4246698811  ,   0.1069710953  ,    -0.0000390000
   0.8291811816  ,   1.0366970026  ,   0.7308339818  ,   0.4204527610  ,   0.1059180403  ,    -0.0000391000
   0.8432350999  ,   1.0262121418  ,   0.7234973993  ,   0.4162735567  ,   0.1048716142  ,    -0.0000391000
   0.8572890183  ,   1.0158451522  ,   0.7162373166  ,   0.4121326809  ,   0.1038321452  ,    -0.0000391000
   0.8713429366  ,   1.0055962110  ,   0.7090543577  ,   0.4080308044  ,   0.1027998511  ,    -0.0000391000
   0.8853968549  ,   0.9954656997  ,   0.7019488798  ,   0.4039682599  ,   0.1017751400  ,    -0.0000391000
   0.8994507732  ,   0.9854536138  ,   0.6949211797  ,   0.3999455455  ,   0.1007580114  ,    -0.0000392000
   0.9135046916  ,   0.9755599703  ,   0.6879715992  ,   0.3959630281  ,   0.0997487570  ,    -0.0000392000
   0.9275586099  ,   0.9657845157  ,   0.6811002310  ,   0.3920209463  ,   0.0987476616  ,    -0.0000392000
   0.9416125282  ,   0.9561270329  ,   0.6743070230  ,   0.3881195132  ,   0.0977548033  ,    -0.0000392000
   0.9556664466  ,   0.9465872481  ,   0.6675921836  ,   0.3842591192  ,   0.0967703548  ,    -0.0000392000
   0.9697203649  ,   0.9371646365  ,   0.6609554856  ,   0.3804398346  ,   0.0957945837  ,    -0.0000393000
   0.9837742832  ,   0.9278589287  ,   0.6543969701  ,   0.3766617115  ,   0.0948274529  ,    -0.0000393000
   0.9978282016  ,   0.9186693152  ,   0.6479163507  ,   0.3729249861  ,   0.0938692215  ,    -0.0000393000
   1.0118821199  ,   0.9095953519  ,   0.6415134163  ,   0.3692297808  ,   0.0929200452  ,    -0.0000393000
   1.0259360382  ,   0.9006362644  ,   0.6351879350  ,   0.3655759057  ,   0.0919799764  ,    -0.0000393000
   1.0399899566  ,   0.8917913521  ,   0.6289395565  ,   0.3619635608  ,   0.0910490652  ,    -0.0000394000
   1.0540438749  ,   0.8830597927  ,   0.6227680149  ,   0.3583926371  ,   0.0901274593  ,    -0.0000394000
   1.0821517116  ,   0.8659335531  ,   0.6106533172  ,   0.3513747813  ,   0.0883126453  ,    -0.0000394000
   1.1102595482  ,   0.8492501551  ,   0.5988404986  ,   0.3445217420  ,   0.0865358855  ,    -0.0000394000
   1.1383673849  ,   0.8330019596  ,   0.5873254117  ,   0.3378323638  ,   0.0847977160  ,    -0.0000395000
   1.1664752216  ,   0.8171808617  ,   0.5761034632  ,   0.3313054647  ,   0.0830984662  ,    -0.0000395000
   1.1945830582  ,   0.8017782589  ,   0.5651699612  ,   0.3249391636  ,   0.0814382659  ,    -0.0000395000
   1.2226908949  ,   0.7867854112  ,   0.5545196579  ,   0.3187316045  ,   0.0798173511  ,    -0.0000396000
   1.2507987315  ,   0.7721932886  ,   0.5441473820  ,   0.3126808754  ,   0.0782355689  ,    -0.0000396000
   1.2789065682  ,   0.7579928135  ,   0.5340474694  ,   0.3067845254  ,   0.0766928813  ,    -0.0000396000
   1.3070144049  ,   0.7441746935  ,   0.5242144855  ,   0.3010403774  ,   0.0751890694  ,    -0.0000397000
   1.3351222415  ,   0.7307295513  ,   0.5146424459  ,   0.2954456405  ,   0.0737240351  ,    -0.0000398000
   1.3632300782  ,   0.7176483449  ,   0.5053258314  ,   0.2899978179  ,   0.0722975045  ,    -0.0000399000
   1.3913379149  ,   0.7049215874  ,   0.4962586012  ,   0.2846942150  ,   0.0709089287  ,    -0.0000399000
   1.4194457515  ,   0.6925402597  ,   0.4874349018  ,   0.2795319439  ,   0.0695578860  ,    -0.0000400000
   1.4475535882  ,   0.6804951226  ,   0.4788488758  ,   0.2745082290  ,   0.0682440823  ,    -0.0000401000
   1.4756614249  ,   0.6687772226  ,   0.4704947659  ,   0.2696201091  ,   0.0669669523  ,    -0.0000402000
   1.5037692615  ,   0.6573776990  ,   0.4623666193  ,   0.2648646396  ,   0.0657258599  ,    -0.0000403000
   1.5318770982  ,   0.6462877845  ,   0.4544587891  ,   0.2602388938  ,   0.0645201984  ,    -0.0000404000
   1.5599849349  ,   0.6354987088  ,   0.4467654361  ,   0.2557398635  ,   0.0633493909  ,    -0.0000404000
   1.5880927715  ,   0.6250021959  ,   0.4392810271  ,   0.2513645584  ,   0.0622126896  ,    -0.0000405000
   1.6162006082  ,   0.6147899640  ,   0.4319999348  ,   0.2471100056  ,   0.0611095764  ,    -0.0000405000
   1.6443084448  ,   0.6048536211  ,   0.4249166348  ,   0.2429731484  ,   0.0600391621  ,    -0.0000405000
   1.6724162815  ,   0.5951854624  ,   0.4180258037  ,   0.2389510449  ,   0.0590006862  ,    -0.0000405000
   1.7005241182  ,   0.5857775646  ,   0.4113219152  ,   0.2350406658  ,   0.0579935165  ,    -0.0000405000
   1.7286319548  ,   0.5766222816  ,   0.4047998371  ,   0.2312390927  ,   0.0570168482  ,    -0.0000404000
   1.7567397915  ,   0.5677122378  ,   0.3984543264  ,   0.2275434151  ,   0.0560699038  ,    -0.0000404000
   1.7848476282  ,   0.5590400226  ,   0.3922804258  ,   0.2239507291  ,   0.0551518323  ,    -0.0000403000
   1.8129554648  ,   0.5505985836  ,   0.3862731585  ,   0.2204580335  ,   0.0542618084  ,    -0.0000402000
   1.8410633015  ,   0.5423810200  ,   0.3804276240  ,   0.2170625280  ,   0.0533991320  ,    -0.0000402000
   1.8691711382  ,   0.5343805754  ,   0.3747389928  ,   0.2137615102  ,   0.0525629275  ,    -0.0000401000
   1.8972789748  ,   0.5265905313  ,   0.3692027019  ,   0.2105520725  ,   0.0517524431  ,    -0.0000401000
   1.9253868115  ,   0.5190045996  ,   0.3638140497  ,   0.2074314998  ,   0.0509668500  ,    -0.0000401000
   1.9534946481  ,   0.5116164158  ,   0.3585686910  ,   0.2043970663  ,   0.0502052416  ,    -0.0000401000
   1.9816024848  ,   0.5044200316  ,   0.3534621321  ,   0.2014462326  ,   0.0494669332  ,    -0.0000401000
   2.0097103215  ,   0.4974093086  ,   0.3484902260  ,   0.1985763435  ,   0.0487511609  ,    -0.0000401000
   2.0378181581  ,   0.4905786106  ,   0.3436487674  ,   0.1957847242  ,   0.0480570811  ,    -0.0000402000
   2.0659259948  ,   0.4839222972  ,   0.3389336880  ,   0.1930690789  ,   0.0473838697  ,    -0.0000404000
   2.0940338315  ,   0.4774349168  ,   0.3343409517  ,   0.1904267867  ,   0.0467309217  ,    -0.0000405000
   2.1221416681  ,   0.4711111005  ,   0.3298667504  ,   0.1878555002  ,   0.0460974501  ,    -0.0000407000
   2.1502495048  ,   0.4649457554  ,   0.3255072988  ,   0.1853529422  ,   0.0454826855  ,    -0.0000410000
   2.1783573415  ,   0.4589338581  ,   0.3212590307  ,   0.1829167033  ,   0.0448858758  ,    -0.0000413000
   2.2345730148  ,   0.4473512246  ,   0.3130815472  ,   0.1782346698  ,   0.0437436925  ,    -0.0000419000
   2.2907886881  ,   0.4363259830  ,   0.3053071881  ,   0.1737923932  ,   0.0426655983  ,    -0.0000427000
   2.3470043614  ,   0.4258232518  ,   0.2979099763  ,   0.1695736007  ,   0.0416464252  ,    -0.0000435000
   2.4032200348  ,   0.4158104253  ,   0.2908657577  ,   0.1655631901  ,   0.0406817225  ,    -0.0000443000
   2.4594357081  ,   0.4062566012  ,   0.2841519808  ,   0.1617468605  ,   0.0397670401  ,    -0.0000451000
   2.5156513814  ,   0.3971331437  ,   0.2777472006  ,   0.1581112575  ,   0.0388984144  ,    -0.0000458000
   2.5718670548  ,   0.3884133337  ,   0.2716314736  ,   0.1546442135  ,   0.0380720534  ,    -0.0000463000
   2.6280827281  ,   0.3800721462  ,   0.2657865723  ,   0.1513339985  ,   0.0372846246  ,    -0.0000467000
   2.6842984014  ,   0.3720861247  ,   0.2601948973  ,   0.1481700699  ,   0.0365329425  ,    -0.0000468000
   2.7405140747  ,   0.3644335765  ,   0.2548406036  ,   0.1451426306  ,   0.0358143577  ,    -0.0000467000
   2.7967297481  ,   0.3570943649  ,   0.2497087254  ,   0.1422423859  ,   0.0351261465  ,    -0.0000464000
   2.8529454214  ,   0.3500497175  ,   0.2447855123  ,   0.1394612070  ,   0.0344661018  ,    -0.0000458000
   2.9091610947  ,   0.3432822363  ,   0.2400581654  ,   0.1367911945  ,   0.0338321236  ,    -0.0000449000
   2.9653767681  ,   0.3367756201  ,   0.2355147841  ,   0.1342253480  ,   0.0332223120  ,    -0.0000438000
   3.0215924414  ,   0.3305147873  ,   0.2311445111  ,   0.1317572349  ,   0.0326350587  ,    -0.0000425000
   3.0778081147  ,   0.3244860092  ,   0.2269370864  ,   0.1293807637  ,   0.0320687409  ,    -0.0000409000
   3.1340237880  ,   0.3186761455  ,   0.2228833019  ,   0.1270905582  ,   0.0315220146  ,    -0.0000393000
   3.1902394614  ,   0.3130731878  ,   0.2189743615  ,   0.1248816351  ,   0.0309937088  ,    -0.0000374000
   3.2464551347  ,   0.3076661045  ,   0.2152023431  ,   0.1227491818  ,   0.0304827204  ,    -0.0000355000
   3.3026708080  ,   0.3024442924  ,   0.2115596647  ,   0.1206891370  ,   0.0299880092  ,    -0.0000335000
   3.3588864814  ,   0.2973982307  ,   0.2080396515  ,   0.1186975723  ,   0.0295087931  ,    -0.0000315000
   3.4151021547  ,   0.2925189395  ,   0.2046358077  ,   0.1167707758  ,   0.0290440440  ,    -0.0000294000
   3.4713178280  ,   0.2877980413  ,   0.2013421889  ,   0.1149054365  ,   0.0285932841  ,    -0.0000274000
   3.5275335013  ,   0.2832277248  ,   0.1981533774  ,   0.1130986299  ,   0.0281555825  ,    -0.0000254000
   3.5837491747  ,   0.2788007128  ,   0.1950642590  ,   0.1113473051  ,   0.0277305513  ,    -0.0000234000
   3.6399648480  ,   0.2745102317  ,   0.1920700022  ,   0.1096489727  ,   0.0273174432  ,    -0.0000215000
   3.6961805213  ,   0.2703498834  ,   0.1891661384  ,   0.1080011934  ,   0.0269159483  ,    -0.0000197000
   3.7523961946  ,   0.2663138199  ,   0.1863486439  ,   0.1064014679  ,   0.0265253920  ,    -0.0000179000
   3.8086118680  ,   0.2623962190  ,   0.1836135233  ,   0.1048479276  ,   0.0261453319  ,    -0.0000163000
   3.8648275413  ,   0.2585921629  ,   0.1809571941  ,   0.1033384252  ,   0.0257754563  ,    -0.0000147000
   3.9210432146  ,   0.2548965177  ,   0.1783761724  ,   0.1018710271  ,   0.0254153818  ,    -0.0000133000
   3.9772588880  ,   0.2513047143  ,   0.1758673600  ,   0.1004442057  ,   0.0250646514  ,    -0.0000120000
   4.0334745613  ,   0.2478124313  ,   0.1734276319  ,   0.0990560325  ,   0.0247230331  ,    -0.0000107000
   4.0896902346  ,   0.2444154790  ,   0.1710542253  ,   0.0977051716  ,   0.0243901179  ,    -0.0000096000
   4.1459059079  ,   0.2411100842  ,   0.1687445289  ,   0.0963900737  ,   0.0240656184  ,    -0.0000086000
   4.2021215813  ,   0.2378924766  ,   0.1664958736  ,   0.0951093706  ,   0.0237491677  ,    -0.0000076000
   4.2583372546  ,   0.2347593761  ,   0.1643059233  ,   0.0938617704  ,   0.0234406176  ,    -0.0000067000
   4.3145529279  ,   0.2317072805  ,   0.1621723663  ,   0.0926458522  ,   0.0231396380  ,    -0.0000060000
   4.3707686013  ,   0.2287332549  ,   0.1600931084  ,   0.0914606620  ,   0.0228460155  ,    -0.0000053000
   4.4269842746  ,   0.2258342213  ,   0.1580661649  ,   0.0903050085  ,   0.0225593521  ,    -0.0000046000
   4.5394156212  ,   0.2202503454  ,   0.1541612918  ,   0.0880780382  ,   0.0220064845  ,    -0.0000036000
   4.6518469679  ,   0.2149348208  ,   0.1504436246  ,   0.0859569283  ,   0.0214792321  ,    -0.0000027000
   4.7642783146  ,   0.2098688802  ,   0.1468999161  ,   0.0839345521  ,   0.0209759880  ,    -0.0000020000
   4.8767096612  ,   0.2050354007  ,   0.1435184405  ,   0.0820041803  ,   0.0204952201  ,    -0.0000015000
   4.9891410079  ,   0.2004190100  ,   0.1402883570  ,   0.0801600040  ,   0.0200355510  ,    -0.0000011000
   5.1015723545  ,   0.1960052186  ,   0.1371998930  ,   0.0783963674  ,   0.0195956419  ,    -0.0000008000
   5.2140037012  ,   0.1917812724  ,   0.1342440407  ,   0.0767081090  ,   0.0191743772  ,    -0.0000006000
   5.3264350478  ,   0.1877351239  ,   0.1314123667  ,   0.0750907095  ,   0.0187706524  ,    -0.0000004000
   5.4388663945  ,   0.1838559184  ,   0.1286974329  ,   0.0735398474  ,   0.0183834618  ,    -0.0000003000
   5.5512977411  ,   0.1801334950  ,   0.1260921265  ,   0.0720514580  ,   0.0180116895  ,    -0.0000002000
   5.6637290878  ,   0.1765585977  ,   0.1235899984  ,   0.0706219991  ,   0.0176545998  ,    -0.0000002000
   5.7761604345  ,   0.1731226978  ,   0.1211851085  ,   0.0692480191  ,   0.0173113298  ,    -0.0000001000
   5.8885917811  ,   0.1698178247  ,   0.1188718773  ,   0.0679263299  ,   0.0169810825  ,    -0.0000001000
   6.0010231278  ,   0.1666366047  ,   0.1166452433  ,   0.0666540819  ,   0.0166631205  ,     0.0000000000
   6.1134544744  ,   0.1635724057  ,   0.1145003240  ,   0.0654285423  ,   0.0163568606  ,     0.0000000000
   6.2258858211  ,   0.1606187891  ,   0.1124328824  ,   0.0642471757  ,   0.0160615689  ,     0.0000000000
   6.3383171677  ,   0.1577698656  ,   0.1104386959  ,   0.0631077263  ,   0.0157767566  ,     0.0000000000
   6.4507485144  ,   0.1550202564  ,   0.1085140295  ,   0.0620079026  ,   0.0155018756  ,     0.0000000000
   6.5631798610  ,   0.1523647580  ,   0.1066552106  ,   0.0609457632  ,   0.0152363158  ,     0.0000000000
   6.6756112077  ,   0.1497987104  ,   0.1048590073  ,   0.0599194042  ,   0.0149798010  ,     0.0000000000
   6.7880425544  ,   0.1473176691  ,   0.1031223084  ,   0.0589269477  ,   0.0147316869  ,     0.0000000000
   6.9004739010  ,   0.1449173793  ,   0.1014421055  ,   0.0579669317  ,   0.0144916579  ,     0.0000000000
   7.0129052477  ,   0.1425941523  ,   0.0998158766  ,   0.0570376009  ,   0.0142593252  ,     0.0000000000
   7.1253365943  ,   0.1403441451  ,   0.0982408716  ,   0.0561375980  ,   0.0140344245  ,     0.0000000000
   7.2377679410  ,   0.1381640408  ,   0.0967147986  ,   0.0552655563  ,   0.0138164141  ,     0.0000000000
   7.3501992876  ,   0.1360506318  ,   0.0952354123  ,   0.0544202927  ,   0.0136050732  ,     0.0000000000
   7.4626306343  ,   0.1340010035  ,   0.0938007025  ,   0.0536004014  ,   0.0134001004  ,     0.0000000000
   7.5750619810  ,   0.1320121206  ,   0.0924084844  ,   0.0528048482  ,   0.0132012121  ,     0.0000000000
   7.6874933276  ,   0.1300814133  ,   0.0910569893  ,   0.0520325653  ,   0.0130081413  ,     0.0000000000
   7.7999246743  ,   0.1282063660  ,   0.0897444562  ,   0.0512825464  ,   0.0128206366  ,     0.0000000000
   7.9123560209  ,   0.1263846060  ,   0.0884692242  ,   0.0505538424  ,   0.0126384606  ,     0.0000000000
   8.0247873676  ,   0.1246138935  ,   0.0872297255  ,   0.0498455574  ,   0.0124613894  ,     0.0000000000
   8.1372187142  ,   0.1228921127  ,   0.0860244789  ,   0.0491568451  ,   0.0122892113  ,     0.0000000000
   8.2496500609  ,   0.1212172628  ,   0.0848520839  ,   0.0484869051  ,   0.0121217263  ,     0.0000000000
   8.3620814075  ,   0.1195874509  ,   0.0837112156  ,   0.0478349803  ,   0.0119587451  ,     0.0000000000
   8.4745127542  ,   0.1180008844  ,   0.0826006191  ,   0.0472003537  ,   0.0118000884  ,     0.0000000000
   8.5869441009  ,   0.1164558646  ,   0.0815191052  ,   0.0465823458  ,   0.0116455865  ,     0.0000000000
   8.6993754475  ,   0.1149507808  ,   0.0804655465  ,   0.0459803123  ,   0.0114950781  ,     0.0000000000
   8.8118067942  ,   0.1134841041  ,   0.0794388729  ,   0.0453936417  ,   0.0113484104  ,     0.0000000000
   8.9242381408  ,   0.1120543831  ,   0.0784380682  ,   0.0448217533  ,   0.0112054383  ,     0.0000000000
   9.1491008341  ,   0.1093003584  ,   0.0765102509  ,   0.0437201433  ,   0.0109300358  ,     0.0000000000
   9.3739635275  ,   0.1066784607  ,   0.0746749225  ,   0.0426713843  ,   0.0106678461  ,     0.0000000000
   9.5988262208  ,   0.1041794045  ,   0.0729255832  ,   0.0416717618  ,   0.0104179405  ,     0.0000000000
   9.8236889141  ,   0.1017947544  ,   0.0712563281  ,   0.0407179017  ,   0.0101794754  ,     0.0000000000
  10.0485516074  ,   0.0995168298  ,   0.0696617809  ,   0.0398067319  ,   0.0099516830  ,     0.0000000000
  10.2734143007  ,   0.0973386228  ,   0.0681370360  ,   0.0389354491  ,   0.0097338623  ,     0.0000000000
  10.4982769940  ,   0.0952537260  ,   0.0666776082  ,   0.0381014904  ,   0.0095253726  ,     0.0000000000
  10.7231396873  ,   0.0932562691  ,   0.0652793884  ,   0.0373025076  ,   0.0093256269  ,     0.0000000000
  10.9480023806  ,   0.0913408643  ,   0.0639386050  ,   0.0365363457  ,   0.0091340864  ,     0.0000000000
  11.1728650739  ,   0.0895025576  ,   0.0626517903  ,   0.0358010230  ,   0.0089502558  ,     0.0000000000
  11.3977277673  ,   0.0877367858  ,   0.0614157501  ,   0.0350947143  ,   0.0087736786  ,     0.0000000000
  11.6225904606  ,   0.0860393389  ,   0.0602275373  ,   0.0344157356  ,   0.0086039339  ,     0.0000000000
  11.8474531539  ,   0.0844063266  ,   0.0590844286  ,   0.0337625306  ,   0.0084406327  ,     0.0000000000
  12.0723158472  ,   0.0828341482  ,   0.0579839037  ,   0.0331336593  ,   0.0082834148  ,     0.0000000000
  12.2971785405  ,   0.0813194666  ,   0.0569236266  ,   0.0325277867  ,   0.0081319467  ,     0.0000000000
  12.5220412338  ,   0.0798591844  ,   0.0559014291  ,   0.0319436738  ,   0.0079859184  ,     0.0000000000
  12.7469039271  ,   0.0784504226  ,   0.0549152958  ,   0.0313801690  ,   0.0078450423  ,     0.0000000000
  12.9717666204  ,   0.0770905020  ,   0.0539633514  ,   0.0308362008  ,   0.0077090502  ,     0.0000000000
  13.1966293138  ,   0.0757769258  ,   0.0530438480  ,   0.0303107703  ,   0.0075776926  ,     0.0000000000
  13.4214920071  ,   0.0745073647  ,   0.0521551553  ,   0.0298029459  ,   0.0074507365  ,     0.0000000000
  13.6463547004  ,   0.0732796429  ,   0.0512957501  ,   0.0293118572  ,   0.0073279643  ,     0.0000000000
  13.8712173937  ,   0.0720917257  ,   0.0504642080  ,   0.0288366903  ,   0.0072091726  ,     0.0000000000
  14.0960800870  ,   0.0709417082  ,   0.0496591957  ,   0.0283766833  ,   0.0070941708  ,     0.0000000000
  14.3209427803  ,   0.0698278050  ,   0.0488794635  ,   0.0279311220  ,   0.0069827805  ,     0.0000000000
  14.5458054736  ,   0.0687483414  ,   0.0481238389  ,   0.0274993365  ,   0.0068748341  ,     0.0000000000
  14.7706681669  ,   0.0677017443  ,   0.0473912210  ,   0.0270806977  ,   0.0067701744  ,     0.0000000000
  14.9955308603  ,   0.0666865354  ,   0.0466805748  ,   0.0266746142  ,   0.0066686535  ,     0.0000000000
  15.2203935536  ,   0.0657013235  ,   0.0459909264  ,   0.0262805294  ,   0.0065701323  ,     0.0000000000
  15.4452562469  ,   0.0647447983  ,   0.0453213588  ,   0.0258979193  ,   0.0064744798  ,     0.0000000000
  15.6701189402  ,   0.0638157249  ,   0.0446710075  ,   0.0255262900  ,   0.0063815725  ,     0.0000000000
  15.8949816335  ,   0.0629129384  ,   0.0440390569  ,   0.0251651754  ,   0.0062912938  ,     0.0000000000
  16.1198443268  ,   0.0620353385  ,   0.0434247370  ,   0.0248141354  ,   0.0062035339  ,     0.0000000000
  16.3447070201  ,   0.0611818859  ,   0.0428273201  ,   0.0244727544  ,   0.0061181886  ,     0.0000000000
  16.5695697134  ,   0.0603515974  ,   0.0422461182  ,   0.0241406389  ,   0.0060351597  ,     0.0000000000
  16.7944324068  ,   0.0595435425  ,   0.0416804798  ,   0.0238174170  ,   0.0059543543  ,     0.0000000000
  17.0192951001  ,   0.0587568401  ,   0.0411297880  ,   0.0235027360  ,   0.0058756840  ,     0.0000000000
  17.2441577934  ,   0.0579906547  ,   0.0405934583  ,   0.0231962619  ,   0.0057990655  ,     0.0000000000
  17.4690204867  ,   0.0572441941  ,   0.0400709359  ,   0.0228976777  ,   0.0057244194  ,     0.0000000000
  17.6938831800  ,   0.0565167064  ,   0.0395616944  ,   0.0226066825  ,   0.0056516706  ,     0.0000000000
  17.9187458733  ,   0.0558074771  ,   0.0390652340  ,   0.0223229908  ,   0.0055807477  ,     0.0000000000
  18.3684712599  ,   0.0544411119  ,   0.0381087784  ,   0.0217764448  ,   0.0054441112  ,     0.0000000000
  18.8181966466  ,   0.0531400547  ,   0.0371980383  ,   0.0212560219  ,   0.0053140055  ,     0.0000000000
  19.2679220332  ,   0.0518997325  ,   0.0363298128  ,   0.0207598930  ,   0.0051899733  ,     0.0000000000
  19.7176474198  ,   0.0507159895  ,   0.0355011927  ,   0.0202863958  ,   0.0050715990  ,     0.0000000000
  20.1673728064  ,   0.0495850406  ,   0.0347095284  ,   0.0198340163  ,   0.0049585041  ,     0.0000000000
  20.6170981931  ,   0.0485034310  ,   0.0339524017  ,   0.0194013724  ,   0.0048503431  ,     0.0000000000
  21.0668235797  ,   0.0474680009  ,   0.0332276006  ,   0.0189872003  ,   0.0047468001  ,     0.0000000000
  21.5165489663  ,   0.0464758545  ,   0.0325330982  ,   0.0185903418  ,   0.0046475855  ,     0.0000000000
  21.9662743529  ,   0.0455243335  ,   0.0318670335  ,   0.0182097334  ,   0.0045524334  ,     0.0000000000
  22.4159997396  ,   0.0446109927  ,   0.0312276949  ,   0.0178443971  ,   0.0044610993  ,     0.0000000000
  22.8657251262  ,   0.0437335792  ,   0.0306135054  ,   0.0174934317  ,   0.0043733579  ,     0.0000000000
  23.3154505128  ,   0.0428900140  ,   0.0300230098  ,   0.0171560056  ,   0.0042890014  ,     0.0000000000
  23.7651758994  ,   0.0420783757  ,   0.0294548630  ,   0.0168313503  ,   0.0042078376  ,     0.0000000000
  24.2149012861  ,   0.0412968853  ,   0.0289078197  ,   0.0165187541  ,   0.0041296885  ,     0.0000000000
  24.6646266727  ,   0.0405438936  ,   0.0283807255  ,   0.0162175574  ,   0.0040543894  ,     0.0000000000
  25.1143520593  ,   0.0398178698  ,   0.0278725088  ,   0.0159271479  ,   0.0039817870  ,     0.0000000000
  25.5640774459  ,   0.0391173905  ,   0.0273821733  ,   0.0156469562  ,   0.0039117390  ,     0.0000000000
  26.0138028325  ,   0.0384411309  ,   0.0269087916  ,   0.0153764524  ,   0.0038441131  ,     0.0000000000
  26.4635282192  ,   0.0377878562  ,   0.0264514994  ,   0.0151151425  ,   0.0037787856  ,     0.0000000000
  26.9132536058  ,   0.0371564143  ,   0.0260094900  ,   0.0148625657  ,   0.0037156414  ,     0.0000000000
  27.3629789924  ,   0.0365457285  ,   0.0255820099  ,   0.0146182914  ,   0.0036545728  ,     0.0000000000
  27.8127043790  ,   0.0359547920  ,   0.0251683544  ,   0.0143819168  ,   0.0035954792  ,     0.0000000000
  28.2624297657  ,   0.0353826620  ,   0.0247678634  ,   0.0141530648  ,   0.0035382662  ,     0.0000000000
  28.7121551523  ,   0.0348284549  ,   0.0243799184  ,   0.0139313819  ,   0.0034828455  ,     0.0000000000
  29.1618805389  ,   0.0342913414  ,   0.0240039389  ,   0.0137165365  ,   0.0034291341  ,     0.0000000000
  29.6116059255  ,   0.0337705426  ,   0.0236393798  ,   0.0135082170  ,   0.0033770543  ,     0.0000000000
  30.0613313122  ,   0.0332653265  ,   0.0232857285  ,   0.0133061306  ,   0.0033265326  ,     0.0000000000
  30.5110566988  ,   0.0327750038  ,   0.0229425027  ,   0.0131100015  ,   0.0032775004  ,     0.0000000000
  30.9607820854  ,   0.0322989257  ,   0.0226092480  ,   0.0129195703  ,   0.0032298926  ,     0.0000000000
  31.4105074720  ,   0.0318364802  ,   0.0222855362  ,   0.0127345921  ,   0.0031836480  ,     0.0000000000
  31.8602328587  ,   0.0313870901  ,   0.0219709631  ,   0.0125548360  ,   0.0031387090  ,     0.0000000000
  32.3099582453  ,   0.0309502102  ,   0.0216651472  ,   0.0123800841  ,   0.0030950210  ,     0.0000000000
  32.7596836319  ,   0.0305253253  ,   0.0213677277  ,   0.0122101301  ,   0.0030525325  ,     0.0000000000
  33.2094090185  ,   0.0301119481  ,   0.0210783637  ,   0.0120447792  ,   0.0030111948  ,     0.0000000000
  33.6591344052  ,   0.0297096172  ,   0.0207967321  ,   0.0118838469  ,   0.0029709617  ,     0.0000000000
  34.1088597918  ,   0.0293178959  ,   0.0205225271  ,   0.0117271584  ,   0.0029317896  ,     0.0000000000
  34.5585851784  ,   0.0289363698  ,   0.0202554589  ,   0.0115745479  ,   0.0028936370  ,     0.0000000000
  35.0083105650  ,   0.0285646460  ,   0.0199952522  ,   0.0114258584  ,   0.0028564646  ,     0.0000000000
  35.4580359517  ,   0.0282023517  ,   0.0197416462  ,   0.0112809407  ,   0.0028202352  ,     0.0000000000
  35.9077613383  ,   0.0278491324  ,   0.0194943927  ,   0.0111396530  ,   0.0027849132  ,     0.0000000000
  36.8072121115  ,   0.0271685885  ,   0.0190180120  ,   0.0108674354  ,   0.0027168589  ,     0.0000000000
  37.7066628848  ,   0.0265205119  ,   0.0185643583  ,   0.0106082047  ,   0.0026520512  ,     0.0000000000
  38.6061136580  ,   0.0259026332  ,   0.0181318432  ,   0.0103610533  ,   0.0025902633  ,     0.0000000000
  39.5055644313  ,   0.0253128898  ,   0.0177190229  ,   0.0101251559  ,   0.0025312890  ,     0.0000000000
  40.4050152045  ,   0.0247494029  ,   0.0173245820  ,   0.0098997612  ,   0.0024749403  ,     0.0000000000
  41.3044659778  ,   0.0242104571  ,   0.0169473199  ,   0.0096841828  ,   0.0024210457  ,     0.0000000000
  42.2039167510  ,   0.0236944833  ,   0.0165861383  ,   0.0094777933  ,   0.0023694483  ,     0.0000000000
  43.1033675243  ,   0.0232000435  ,   0.0162400304  ,   0.0092800174  ,   0.0023200043  ,     0.0000000000
  44.0028182975  ,   0.0227258171  ,   0.0159080720  ,   0.0090903268  ,   0.0022725817  ,     0.0000000000
  44.9022690708  ,   0.0222705895  ,   0.0155894126  ,   0.0089082358  ,   0.0022270589  ,     0.0000000000
  45.8017198440  ,   0.0218332413  ,   0.0152832689  ,   0.0087332965  ,   0.0021833241  ,     0.0000000000
  46.7011706173  ,   0.0214127395  ,   0.0149889176  ,   0.0085650958  ,   0.0021412739  ,     0.0000000000
  47.6006213905  ,   0.0210081291  ,   0.0147056904  ,   0.0084032516  ,   0.0021008129  ,     0.0000000000
  48.5000721638  ,   0.0206185260  ,   0.0144329682  ,   0.0082474104  ,   0.0020618526  ,     0.0000000000
  49.3995229370  ,   0.0202431105  ,   0.0141701773  ,   0.0080972442  ,   0.0020243110  ,     0.0000000000
  50.2989737103  ,   0.0198811213  ,   0.0139167849  ,   0.0079524485  ,   0.0019881121  ,     0.0000000000
  51.1984244835  ,   0.0195318510  ,   0.0136722957  ,   0.0078127404  ,   0.0019531851  ,     0.0000000000
  52.0978752568  ,   0.0191946408  ,   0.0134362485  ,   0.0076778563  ,   0.0019194641  ,     0.0000000000
  52.9973260300  ,   0.0188688765  ,   0.0132082136  ,   0.0075475506  ,   0.0018868877  ,     0.0000000000
  53.8967768033  ,   0.0185539852  ,   0.0129877897  ,   0.0074215941  ,   0.0018553985  ,     0.0000000000
  54.7962275765  ,   0.0182494315  ,   0.0127746020  ,   0.0072997726  ,   0.0018249431  ,     0.0000000000
  55.6956783498  ,   0.0179547144  ,   0.0125683001  ,   0.0071818858  ,   0.0017954714  ,     0.0000000000
  56.5951291230  ,   0.0176693651  ,   0.0123685556  ,   0.0070677460  ,   0.0017669365  ,     0.0000000000
  57.4945798963  ,   0.0173929439  ,   0.0121750607  ,   0.0069571775  ,   0.0017392944  ,     0.0000000000
  58.3940306695  ,   0.0171250381  ,   0.0119875267  ,   0.0068500152  ,   0.0017125038  ,     0.0000000000
  59.2934814427  ,   0.0168652603  ,   0.0118056822  ,   0.0067461041  ,   0.0016865260  ,     0.0000000000
  60.1929322160  ,   0.0166132462  ,   0.0116292723  ,   0.0066452985  ,   0.0016613246  ,     0.0000000000
  61.0923829892  ,   0.0163686527  ,   0.0114580569  ,   0.0065474611  ,   0.0016368653  ,     0.0000000000
  61.9918337625  ,   0.0161311569  ,   0.0112918099  ,   0.0064524628  ,   0.0016131157  ,     0.0000000000
  62.8912845357  ,   0.0159004544  ,   0.0111303181  ,   0.0063601817  ,   0.0015900454  ,     0.0000000000
  63.7907353090  ,   0.0156762576  ,   0.0109733803  ,   0.0062705030  ,   0.0015676258  ,     0.0000000000
  64.6901860822  ,   0.0154582953  ,   0.0108208067  ,   0.0061833181  ,   0.0015458295  ,     0.0000000000
  65.5896368555  ,   0.0152463110  ,   0.0106724177  ,   0.0060985244  ,   0.0015246311  ,     0.0000000000
  66.4890876287  ,   0.0150400620  ,   0.0105280434  ,   0.0060160248  ,   0.0015040062  ,     0.0000000000
  67.3885384020  ,   0.0148393187  ,   0.0103875231  ,   0.0059357275  ,   0.0014839319  ,     0.0000000000
  68.2879891752  ,   0.0146438636  ,   0.0102507045  ,   0.0058575454  ,   0.0014643864  ,     0.0000000000
  69.1874399485  ,   0.0144534904  ,   0.0101174433  ,   0.0057813962  ,   0.0014453490  ,     0.0000000000
  70.0868907217  ,   0.0142680035  ,   0.0099876024  ,   0.0057072014  ,   0.0014268003  ,     0.0000000000
  70.9863414950  ,   0.0140872170  ,   0.0098610519  ,   0.0056348868  ,   0.0014087217  ,     0.0000000000
  71.8857922682  ,   0.0139109547  ,   0.0097376683  ,   0.0055643819  ,   0.0013910955  ,     0.0000000000
  73.6846938147  ,   0.0135713396  ,   0.0094999377  ,   0.0054285358  ,   0.0013571340  ,     0.0000000000
  75.4835953612  ,   0.0132479116  ,   0.0092735381  ,   0.0052991646  ,   0.0013247912  ,     0.0000000000
  77.2824969077  ,   0.0129395405  ,   0.0090576784  ,   0.0051758162  ,   0.0012939541  ,     0.0000000000
  79.0813984542  ,   0.0126451987  ,   0.0088516391  ,   0.0050580795  ,   0.0012645199  ,     0.0000000000
  80.8803000007  ,   0.0123639502  ,   0.0086547651  ,   0.0049455801  ,   0.0012363950  ,     0.0000000000
  82.6792015472  ,   0.0120949402  ,   0.0084664582  ,   0.0048379761  ,   0.0012094940  ,     0.0000000000
  84.4781030937  ,   0.0118373870  ,   0.0082861709  ,   0.0047349548  ,   0.0011837387  ,     0.0000000000
  86.2770046402  ,   0.0115905739  ,   0.0081134017  ,   0.0046362296  ,   0.0011590574  ,     0.0000000000
  88.0759061867  ,   0.0113538429  ,   0.0079476900  ,   0.0045415372  ,   0.0011353843  ,     0.0000000000
  89.8748077332  ,   0.0111265885  ,   0.0077886119  ,   0.0044506354  ,   0.0011126588  ,     0.0000000000
  91.6737092797  ,   0.0109082528  ,   0.0076357770  ,   0.0043633011  ,   0.0010908253  ,     0.0000000000
  93.4726108262  ,   0.0106983210  ,   0.0074888247  ,   0.0042793284  ,   0.0010698321  ,     0.0000000000
  95.2715123727  ,   0.0104963171  ,   0.0073474219  ,   0.0041985268  ,   0.0010496317  ,     0.0000000000
  97.0704139192  ,   0.0103018001  ,   0.0072112601  ,   0.0041207200  ,   0.0010301800  ,     0.0000000000
  98.8693154657  ,   0.0101143615  ,   0.0070800531  ,   0.0040457446  ,   0.0010114362  ,     0.0000000000
 100.6682170122  ,   0.0099336218  ,   0.0069535353  ,   0.0039734487  ,   0.0009933622  ,     0.0000000000
 102.4671185587  ,   0.0097592283  ,   0.0068314598  ,   0.0039036913  ,   0.0009759228  ,     0.0000000000
 104.2660201052  ,   0.0095908523  ,   0.0067135966  ,   0.0038363409  ,   0.0009590852  ,     0.0000000000
 106.0649216517  ,   0.0094281878  ,   0.0065997315  ,   0.0037712751  ,   0.0009428188  ,     0.0000000000
 107.8638231982  ,   0.0092709490  ,   0.0064896643  ,   0.0037083796  ,   0.0009270949  ,     0.0000000000
 109.6627247447  ,   0.0091188688  ,   0.0063832082  ,   0.0036475475  ,   0.0009118869  ,     0.0000000000
 111.4616262912  ,   0.0089716976  ,   0.0062801883  ,   0.0035886790  ,   0.0008971698  ,     0.0000000000
 113.2605278377  ,   0.0088292013  ,   0.0061804409  ,   0.0035316805  ,   0.0008829201  ,     0.0000000000
 115.0594293842  ,   0.0086911608  ,   0.0060838125  ,   0.0034764643  ,   0.0008691161  ,     0.0000000000
 116.8583309307  ,   0.0085573702  ,   0.0059901591  ,   0.0034229481  ,   0.0008557370  ,     0.0000000000
 118.6572324772  ,   0.0084276363  ,   0.0058993454  ,   0.0033710545  ,   0.0008427636  ,     0.0000000000
 120.4561340237  ,   0.0083017773  ,   0.0058112441  ,   0.0033207109  ,   0.0008301777  ,     0.0000000000
 122.2550355702  ,   0.0081796222  ,   0.0057257355  ,   0.0032718489  ,   0.0008179622  ,     0.0000000000
 124.0539371166  ,   0.0080610098  ,   0.0056427068  ,   0.0032244039  ,   0.0008061010  ,     0.0000000000
 125.8528386631  ,   0.0079457882  ,   0.0055620517  ,   0.0031783153  ,   0.0007945788  ,     0.0000000000
 127.6517402096  ,   0.0078338141  ,   0.0054836699  ,   0.0031335256  ,   0.0007833814  ,     0.0000000000
 129.4506417561  ,   0.0077249520  ,   0.0054074664  ,   0.0030899808  ,   0.0007724952  ,     0.0000000000
 131.2495433026  ,   0.0076190741  ,   0.0053333519  ,   0.0030476297  ,   0.0007619074  ,     0.0000000000
 133.0484448491  ,   0.0075160593  ,   0.0052612415  ,   0.0030064237  ,   0.0007516059  ,     0.0000000000
 134.8473463956  ,   0.0074157929  ,   0.0051910551  ,   0.0029663172  ,   0.0007415793  ,     0.0000000000
 136.6462479421  ,   0.0073181665  ,   0.0051227166  ,   0.0029272666  ,   0.0007318167  ,     0.0000000000
 138.4451494886  ,   0.0072230772  ,   0.0050561540  ,   0.0028892309  ,   0.0007223077  ,     0.0000000000
 140.2440510351  ,   0.0071304272  ,   0.0049912991  ,   0.0028521709  ,   0.0007130427  ,     0.0000000000
 142.0429525816  ,   0.0070401240  ,   0.0049280868  ,   0.0028160496  ,   0.0007040124  ,     0.0000000000
 143.8418541281  ,   0.0069520795  ,   0.0048664556  ,   0.0027808318  ,   0.0006952079  ,     0.0000000000


==> v_lam_al_F.csv <==
column 0,column 1,column 2,column 3,column 4,column 5
   0.0017567398  ,  -0.0345409000  ,  -0.0334862000  ,  -0.0278899000  ,  -0.0111915000  ,    -0.0000397000
   0.0035134796  ,  -0.0345338000  ,  -0.0334796000  ,  -0.0278851000  ,  -0.0111898000  ,    -0.0000397000
   0.0052702194  ,  -0.0345221000  ,  -0.0334688000  ,  -0.0278772000  ,  -0.0111871000  ,    -0.0000397000
   0.0070269592  ,  -0.0345057000  ,  -0.0334537000  ,  -0.0278660000  ,  -0.0111833000  ,    -0.0000397000
   0.0087836990  ,  -0.0344847000  ,  -0.0334344000  ,  -0.0278518000  ,  -0.0111784000  ,    -0.0000397000
   0.0105404387  ,  -0.0344593000  ,  -0.0334110000  ,  -0.0278346000  ,  -0.0111725000  ,    -0.0000397000
   0.0122971785  ,  -0.0344294000  ,  -0.0333834000  ,  -0.0278143000  ,  -0.0111655000  ,    -0.0000396000
   0.0140539183  ,  -0.0343950000  ,  -0.0333518000  ,  -0.0277910000  ,  -0.0111576000  ,    -0.0000396000
   0.0158106581  ,  -0.0343564000  ,  -0.0333162000  ,  -0.0277647000  ,  -0.0111486000  ,    -0.0000396000
   0.0175673979  ,  -0.0343134000  ,  -0.0332766000  ,  -0.0277355000  ,  -0.0111386000  ,    -0.0000396000
   0.0193241377  ,  -0.0342661000  ,  -0.0332331000  ,  -0.0277035000  ,  -0.0111276000  ,    -0.0000395000
   0.0210808775  ,  -0.0342147000  ,  -0.0331857000  ,  -0.0276686000  ,  -0.0111156000  ,    -0.0000395000
   0.0228376173  ,  -0.0341590000  ,  -0.0331344000  ,  -0.0276308000  ,  -0.0111027000  ,    -0.0000395000
   0.0245943571  ,  -0.0340993000  ,  -0.0330794000  ,  -0.0275903000  ,  -0.0110888000  ,    -0.0000394000
   0.0263510969  ,  -0.0340356000  ,  -0.0330207000  ,  -0.0275470000  ,  -0.0110740000  ,    -0.0000394000
   0.0281078367  ,  -0.0339678000  ,  -0.0329583000  ,  -0.0275010000  ,  -0.0110582000  ,    -0.0000393000
   0.0298645765  ,  -0.0338961000  ,  -0.0328923000  ,  -0.0274523000  ,  -0.0110415000  ,    -0.0000393000
   0.0316213162  ,  -0.0338205000  ,  -0.0328226000  ,  -0.0274010000  ,  -0.0110239000  ,    -0.0000393000
   0.0333780560  ,  -0.0337411000  ,  -0.0327494000  ,  -0.0273470000  ,  -0.0110054000  ,    -0.0000392000
   0.0351347958  ,  -0.0336579000  ,  -0.0326728000  ,  -0.0272905000  ,  -0.0109860000  ,    -0.0000392000
   0.0368915356  ,  -0.0335709000  ,  -0.0325927000  ,  -0.0272314000  ,  -0.0109658000  ,    -0.0000391000
   0.0386482754  ,  -0.0334803000  ,  -0.0325091000  ,  -0.0271698000  ,  -0.0109446000  ,    -0.0000391000
   0.0404050152  ,  -0.0333860000  ,  -0.0324223000  ,  -0.0271058000  ,  -0.0109227000  ,    -0.0000391000
   0.0421617550  ,  -0.0332881000  ,  -0.0323321000  ,  -0.0270393000  ,  -0.0108998000  ,    -0.0000390000
   0.0439184948  ,  -0.0331867000  ,  -0.0322387000  ,  -0.0269704000  ,  -0.0108762000  ,    -0.0000390000
   0.0456752346  ,  -0.0330819000  ,  -0.0321421000  ,  -0.0268991000  ,  -0.0108517000  ,    -0.0000389000
   0.0474319744  ,  -0.0329736000  ,  -0.0320423000  ,  -0.0268255000  ,  -0.0108265000  ,    -0.0000389000
   0.0491887142  ,  -0.0328619000  ,  -0.0319394000  ,  -0.0267495000  ,  -0.0108004000  ,    -0.0000389000
   0.0509454540  ,  -0.0327469000  ,  -0.0318334000  ,  -0.0266713000  ,  -0.0107735000  ,    -0.0000388000
   0.0527021937  ,  -0.0326287000  ,  -0.0317244000  ,  -0.0265909000  ,  -0.0107459000  ,    -0.0000388000
   0.0544589335  ,  -0.0325072000  ,  -0.0316125000  ,  -0.0265083000  ,  -0.0107175000  ,    -0.0000388000
   0.0562156733  ,  -0.0323826000  ,  -0.0314976000  ,  -0.0264234000  ,  -0.0106883000  ,    -0.0000387000
   0.0579724131  ,  -0.0322548000  ,  -0.0313798000  ,  -0.0263365000  ,  -0.0106584000  ,    -0.0000387000
   0.0597291529  ,  -0.0321240000  ,  -0.0312592000  ,  -0.0262474000  ,  -0.0106278000  ,    -0.0000387000
   0.0614858927  ,  -0.0319901000  ,  -0.0311358000  ,  -0.0261563000  ,  -0.0105965000  ,    -0.0000387000
   0.0632426325  ,  -0.0318533000  ,  -0.0310097000  ,  -0.0260631000  ,  -0.0105644000  ,    -0.0000386000
   0.0649993723  ,  -0.0317136000  ,  -0.0308808000  ,  -0.0259679000  ,  -0.0105317000  ,    -0.0000386000
   0.0667561121  ,  -0.0315710000  ,  -0.0307494000  ,  -0.0258708000  ,  -0.0104982000  ,    -0.0000386000
   0.0685128519  ,  -0.0314255000  ,  -0.0306153000  ,  -0.0257717000  ,  -0.0104641000  ,    -0.0000386000
   0.0702695917  ,  -0.0312774000  ,  -0.0304786000  ,  -0.0256707000  ,  -0.0104294000  ,    -0.0000385000
   0.0737830712  ,  -0.0309729000  ,  -0.0301978000  ,  -0.0254630000  ,  -0.0103578000  ,    -0.0000385000
   0.0772965508  ,  -0.0306579000  ,  -0.0299073000  ,  -0.0252482000  ,  -0.0102838000  ,    -0.0000385000
   0.0808100304  ,  -0.0303328000  ,  -0.0296074000  ,  -0.0250263000  ,  -0.0102073000  ,    -0.0000385000
   0.0843235100  ,  -0.0299980000  ,  -0.0292985000  ,  -0.0247977000  ,  -0.0101284000  ,    -0.0000384000
   0.0878369896  ,  -0.0296539000  ,  -0.0289809000  ,  -0.0245625000  ,  -0.0100472000  ,    -0.0000384000
   0.0913504692  ,  -0.0293007000  ,  -0.0286550000  ,  -0.0243211000  ,  -0.0099638000  ,    -0.0000384000
   0.0948639487  ,  -0.0289390000  ,  -0.0283211000  ,  -0.0240737000  ,  -0.0098783000  ,    -0.0000384000
   0.0983774283  ,  -0.0285690000  ,  -0.0279795000  ,  -0.0238205000  ,  -0.0097907000  ,    -0.0000384000
   0.1018909079  ,  -0.0281911000  ,  -0.0276306000  ,  -0.0235617000  ,  -0.0097011000  ,    -0.0000384000
   0.1054043875  ,  -0.0278056000  ,  -0.0272746000  ,  -0.0232976000  ,  -0.0096096000  ,    -0.0000384000
   0.1089178671  ,  -0.0274130000  ,  -0.0269120000  ,  -0.0230283000  ,  -0.0095163000  ,    -0.0000384000
   0.1124313467  ,  -0.0270134000  ,  -0.0265429000  ,  -0.0227542000  ,  -0.0094212000  ,    -0.0000384000
   0.1159448262  ,  -0.0266074000  ,  -0.0261677000  ,  -0.0224754000  ,  -0.0093244000  ,    -0.0000384000
   0.1194583058  ,  -0.0261951000  ,  -0.0257867000  ,  -0.0221922000  ,  -0.0092260000  ,    -0.0000384000
   0.1229717854  ,  -0.0257769000  ,  -0.0254001000  ,  -0.0219047000  ,  -0.0091261000  ,    -0.0000385000
   0.1264852650  ,  -0.0253531000  ,  -0.0250083000  ,  -0.0216132000  ,  -0.0090246000  ,    -0.0000385000
   0.1299987446  ,  -0.0249241000  ,  -0.0246116000  ,  -0.0213178000  ,  -0.0089218000  ,    -0.0000385000
   0.1335122242  ,  -0.0244901000  ,  -0.0242102000  ,  -0.0210188000  ,  -0.0088176000  ,    -0.0000385000
   0.1370257037  ,  -0.0240514000  ,  -0.0238044000  ,  -0.0207163000  ,  -0.0087121000  ,    -0.0000385000
   0.1405391833  ,  -0.0236082000  ,  -0.0233944000  ,  -0.0204106000  ,  -0.0086053000  ,    -0.0000385000
   0.1440526629  ,  -0.0231610000  ,  -0.0229805000  ,  -0.0201017000  ,  -0.0084975000  ,    -0.0000386000
   0.1475661425  ,  -0.0227099000  ,  -0.0225630000  ,  -0.0197900000  ,  -0.0083885000  ,    -0.0000386000
   0.1510796221  ,  -0.0222553000  ,  -0.0221421000  ,  -0.0194756000  ,  -0.0082785000  ,    -0.0000386000
   0.1545931017  ,  -0.0217973000  ,  -0.0217180000  ,  -0.0191587000  ,  -0.0081674000  ,    -0.0000386000
   0.1581065812  ,  -0.0213363000  ,  -0.0212910000  ,  -0.0188393000  ,  -0.0080555000  ,    -0.0000386000
   0.1616200608  ,  -0.0208725000  ,  -0.0208613000  ,  -0.0185178000  ,  -0.0079427000  ,    -0.0000386000
   0.1651335404  ,  -0.0204061000  ,  -0.0204291000  ,  -0.0181942000  ,  -0.0078291000  ,    -0.0000386000
   0.1686470200  ,  -0.0199373000  ,  -0.0199946000  ,  -0.0178687000  ,  -0.0077147000  ,    -0.0000387000
   0.1721604996  ,  -0.0194665000  ,  -0.0195581000  ,  -0.0175415000  ,  -0.0075996000  ,    -0.0000387000
   0.1756739792  ,  -0.0189938000  ,  -0.0191198000  ,  -0.0172127000  ,  -0.0074838000  ,    -0.0000387000
   0.1791874587  ,  -0.0185194000  ,  -0.0186799000  ,  -0.0168825000  ,  -0.0073674000  ,    -0.0000387000
   0.1827009383  ,  -0.0180436000  ,  -0.0182385000  ,  -0.0165510000  ,  -0.0072505000  ,    -0.0000387000
   0.1862144179  ,  -0.0175666000  ,  -0.0177958000  ,  -0.0162184000  ,  -0.0071331000  ,    -0.0000387000
   0.1897278975  ,  -0.0170885000  ,  -0.0173521000  ,  -0.0158847000  ,  -0.0070151000  ,    -0.0000387000
   0.1932413771  ,  -0.0166096000  ,  -0.0169075000  ,  -0.0155501000  ,  -0.0068968000  ,    -0.0000387000
   0.1967548566  ,  -0.0161300000  ,  -0.0164621000  ,  -0.0152148000  ,  -0.0067781000  ,    -0.0000387000
   0.2002683362  ,  -0.0156500000  ,  -0.0160163000  ,  -0.0148789000  ,  -0.0066590000  ,    -0.0000387000
   0.2037818158  ,  -0.0151697000  ,  -0.0155700000  ,  -0.0145425000  ,  -0.0065397000  ,    -0.0000387000
   0.2072952954  ,  -0.0146892000  ,  -0.0151236000  ,  -0.0142057000  ,  -0.0064201000  ,    -0.0000387000
   0.2108087750  ,  -0.0142089000  ,  -0.0146771000  ,  -0.0138686000  ,  -0.0063003000  ,    -0.0000387000
   0.2178357341  ,  -0.0132489000  ,  -0.0137845000  ,  -0.0131940000  ,  -0.0060603000  ,    -0.0000387000
   0.2248626933  ,  -0.0122911000  ,  -0.0128934000  ,  -0.0125197000  ,  -0.0058199000  ,    -0.0000387000
   0.2318896525  ,  -0.0113366000  ,  -0.0120049000  ,  -0.0118464000  ,  -0.0055793000  ,    -0.0000387000
   0.2389166116  ,  -0.0103864000  ,  -0.0111200000  ,  -0.0111750000  ,  -0.0053390000  ,    -0.0000387000
   0.2459435708  ,  -0.0094417000  ,  -0.0102397000  ,  -0.0105061000  ,  -0.0050991000  ,    -0.0000387000
   0.2529705300  ,  -0.0085032000  ,  -0.0093648000  ,  -0.0098403000  ,  -0.0048599000  ,    -0.0000387000
   0.2599974891  ,  -0.0075721000  ,  -0.0084962000  ,  -0.0091784000  ,  -0.0046217000  ,    -0.0000387000
   0.2670244483  ,  -0.0066489000  ,  -0.0076346000  ,  -0.0085210000  ,  -0.0043846000  ,    -0.0000387000
   0.2740514075  ,  -0.0057346000  ,  -0.0067808000  ,  -0.0078685000  ,  -0.0041488000  ,    -0.0000387000
   0.2810783666  ,  -0.0048298000  ,  -0.0059354000  ,  -0.0072215000  ,  -0.0039145000  ,    -0.0000387000
   0.2881053258  ,  -0.0039352000  ,  -0.0050990000  ,  -0.0065804000  ,  -0.0036820000  ,    -0.0000387000
   0.2951322850  ,  -0.0030513000  ,  -0.0042722000  ,  -0.0059458000  ,  -0.0034514000  ,    -0.0000387000
   0.3021592441  ,  -0.0021787000  ,  -0.0034555000  ,  -0.0053181000  ,  -0.0032229000  ,    -0.0000387000
   0.3091862033  ,  -0.0013180000  ,  -0.0026494000  ,  -0.0046975000  ,  -0.0029965000  ,    -0.0000387000
   0.3162131625  ,  -0.0004694000  ,  -0.0018544000  ,  -0.0040845000  ,  -0.0027725000  ,    -0.0000387000
   0.3232401216  ,   0.0003664000  ,  -0.0010707000  ,  -0.0034795000  ,  -0.0025510000  ,    -0.0000387000
   0.3302670808  ,   0.0011892000  ,  -0.0002988000  ,  -0.0028826000  ,  -0.0023321000  ,    -0.0000387000
   0.3372940400  ,   0.0019987000  ,   0.0004610000  ,  -0.0022941000  ,  -0.0021159000  ,    -0.0000387000
   0.3443209991  ,   0.0027945000  ,   0.0012084000  ,  -0.0017144000  ,  -0.0019026000  ,    -0.0000387000
   0.3513479583  ,   0.0035763000  ,   0.0019432000  ,  -0.0011436000  ,  -0.0016921000  ,    -0.0000387000
   0.3583749175  ,   0.0043440000  ,   0.0026651000  ,  -0.0005820000  ,  -0.0014847000  ,    -0.0000387000
   0.3654018766  ,   0.0050974000  ,   0.0033739000  ,  -0.0000297000  ,  -0.0012804000  ,    -0.0000387000
   0.3724288358  ,   0.0058362000  ,   0.0040695000  ,   0.0005131000  ,  -0.0010792000  ,    -0.0000388000
   0.3794557950  ,   0.0065603000  ,   0.0047517000  ,   0.0010463000  ,  -0.0008813000  ,    -0.0000388000
   0.3864827541  ,   0.0072696000  ,   0.0054204000  ,   0.0015697000  ,  -0.0006867000  ,    -0.0000388000
   0.3935097133  ,   0.0079641000  ,   0.0060754000  ,   0.0020833000  ,  -0.0004954000  ,    -0.0000388000
   0.4005366725  ,   0.0086436000  ,   0.0067168000  ,   0.0025869000  ,  -0.0003075000  ,    -0.0000388000
   0.4075636316  ,   0.0093081000  ,   0.0073443000  ,   0.0030805000  ,  -0.0001231000  ,    -0.0000388000
   0.4145905908  ,   0.0099575000  ,   0.0079581000  ,   0.0035640000  ,   0.0000578000  ,    -0.0000388000
   0.4216175500  ,   0.0105919000  ,   0.0085580000  ,   0.0040373000  ,   0.0002351000  ,    -0.0000388000
   0.4286445091  ,   0.0112113000  ,   0.0091441000  ,   0.0045004000  ,   0.0004090000  ,    -0.0000388000
   0.4356714683  ,   0.0118156000  ,   0.0097163000  ,   0.0049533000  ,   0.0005792000  ,    -0.0000388000
   0.4426984275  ,   0.0124049000  ,   0.0102747000  ,   0.0053960000  ,   0.0007458000  ,    -0.0000388000
   0.4497253866  ,   0.0129792000  ,   0.0108193000  ,   0.0058284000  ,   0.0009088000  ,    -0.0000388000
   0.4567523458  ,   0.0135387000  ,   0.0113501000  ,   0.0062506000  ,   0.0010682000  ,    -0.0000388000
   0.4637793050  ,   0.0140834000  ,   0.0118673000  ,   0.0066626000  ,   0.0012239000  ,    -0.0000388000
   0.4708062641  ,   0.0146133000  ,   0.0123708000  ,   0.0070644000  ,   0.0013760000  ,    -0.0000388000
   0.4778332233  ,   0.0151286000  ,   0.0128607000  ,   0.0074561000  ,   0.0015244000  ,    -0.0000388000
   0.4848601825  ,   0.0156294000  ,   0.0133372000  ,   0.0078376000  ,   0.0016691000  ,    -0.0000388000
   0.4918871416  ,   0.0161157000  ,   0.0138003000  ,   0.0082091000  ,   0.0018102000  ,    -0.0000388000
   0.5059410600  ,   0.0170457000  ,   0.0146868000  ,   0.0089220000  ,   0.0020816000  ,    -0.0000388000
   0.5199949783  ,   0.0179197000  ,   0.0155212000  ,   0.0095953000  ,   0.0023384000  ,    -0.0000388000
   0.5340488966  ,   0.0187387000  ,   0.0163044000  ,   0.0102298000  ,   0.0025808000  ,    -0.0000388000
   0.5481028149  ,   0.0195042000  ,   0.0170376000  ,   0.0108259000  ,   0.0028091000  ,    -0.0000388000
   0.5621567333  ,   0.0202173000  ,   0.0177219000  ,   0.0113845000  ,   0.0030234000  ,    -0.0000389000
   0.5762106516  ,   0.0208796000  ,   0.0183585000  ,   0.0119064000  ,   0.0032239000  ,    -0.0000389000
   0.5902645699  ,   0.0214924000  ,   0.0189488000  ,   0.0123924000  ,   0.0034109000  ,    -0.0000389000
   0.6043184883  ,   0.0220572000  ,   0.0194940000  ,   0.0128434000  ,   0.0035846000  ,    -0.0000389000
   0.6183724066  ,   0.0225755000  ,   0.0199955000  ,   0.0132603000  ,   0.0037454000  ,    -0.0000389000
   0.6324263249  ,   0.0230489000  ,   0.0204546000  ,   0.0136441000  ,   0.0038935000  ,    -0.0000389000
   0.6464802433  ,   0.0234787000  ,   0.0208727000  ,   0.0139956000  ,   0.0040292000  ,    -0.0000389000
   0.6605341616  ,   0.0238667000  ,   0.0212513000  ,   0.0143160000  ,   0.0041529000  ,    -0.0000389000
   0.6745880799  ,   0.0242141000  ,   0.0215916000  ,   0.0146062000  ,   0.0042649000  ,    -0.0000389000
   0.6886419983  ,   0.0245227000  ,   0.0218950000  ,   0.0148672000  ,   0.0043656000  ,    -0.0000389000
   0.7026959166  ,   0.0247938000  ,   0.0221630000  ,   0.0151000000  ,   0.0044553000  ,    -0.0000389000
   0.7167498349  ,   0.0250289000  ,   0.0223968000  ,   0.0153055000  ,   0.0045343000  ,    -0.0000389000
   0.7308037533  ,   0.0252295000  ,   0.0225978000  ,   0.0154849000  ,   0.0046031000  ,    -0.0000390000
   0.7448576716  ,   0.0253970000  ,   0.0227674000  ,   0.0156390000  ,   0.0046619000  ,    -0.0000390000
   0.7589115899  ,   0.0255329000  ,   0.0229067000  ,   0.0157688000  ,   0.0047112000  ,    -0.0000390000
   0.7729655083  ,   0.0256384000  ,   0.0230172000  ,   0.0158754000  ,   0.0047512000  ,    -0.0000390000
   0.7870194266  ,   0.0257149000  ,   0.0231000000  ,   0.0159596000  ,   0.0047825000  ,    -0.0000390000
   0.8010733449  ,   0.0257637000  ,   0.0231564000  ,   0.0160224000  ,   0.0048052000  ,    -0.0000390000
   0.8151272633  ,   0.0257862000  ,   0.0231875000  ,   0.0160647000  ,   0.0048198000  ,    -0.0000390000
   0.8291811816  ,   0.0257836000  ,   0.0231946000  ,   0.0160874000  ,   0.0048267000  ,    -0.0000391000
   0.8432350999  ,   0.0257570000  ,   0.0231788000  ,   0.0160915000  ,   0.0048261000  ,    -0.0000391000
   0.8572890183  ,   0.0257077000  ,   0.0231411000  ,   0.0160777000  ,   0.0048184000  ,    -0.0000391000
   0.8713429366  ,   0.0256367000  ,   0.0230827000  ,   0.0160470000  ,   0.0048039000  ,    -0.0000391000
   0.8853968549  ,   0.0255453000  ,   0.0230046000  ,   0.0160001000  ,   0.0047831000  ,    -0.0000391000
   0.8994507732  ,   0.0254345000  ,   0.0229078000  ,   0.0159379000  ,   0.0047561000  ,    -0.0000392000
   0.9135046916  ,   0.0253054000  ,   0.0227934000  ,   0.0158612000  ,   0.0047233000  ,    -0.0000392000
   0.9275586099  ,   0.0251589000  ,   0.0226623000  ,   0.0157707000  ,   0.0046851000  ,    -0.0000392000
   0.9416125282  ,   0.0249960000  ,   0.0225153000  ,   0.0156671000  ,   0.0046417000  ,    -0.0000392000
   0.9556664466  ,   0.0248177000  ,   0.0223535000  ,   0.0155513000  ,   0.0045934000  ,    -0.0000392000
   0.9697203649  ,   0.0246248000  ,   0.0221776000  ,   0.0154239000  ,   0.0045406000  ,    -0.0000393000
   0.9837742832  ,   0.0244184000  ,   0.0219886000  ,   0.0152855000  ,   0.0044834000  ,    -0.0000393000
   0.9978282016  ,   0.0241991000  ,   0.0217872000  ,   0.0151369000  ,   0.0044222000  ,    -0.0000393000
   1.0118821199  ,   0.0239679000  ,   0.0215742000  ,   0.0149788000  ,   0.0043573000  ,    -0.0000393000
   1.0259360382  ,   0.0237255000  ,   0.0213504000  ,   0.0148116000  ,   0.0042889000  ,    -0.0000393000
   1.0399899566  ,   0.0234727000  ,   0.0211165000  ,   0.0146361000  ,   0.0042172000  ,    -0.0000394000
   1.0540438749  ,   0.0232102000  ,   0.0208733000  ,   0.0144528000  ,   0.0041425000  ,    -0.0000394000
   1.0821517116  ,   0.0226591000  ,   0.0203612000  ,   0.0140650000  ,   0.0039852000  ,    -0.0000394000
   1.1102595482  ,   0.0220773000  ,   0.0198195000  ,   0.0136526000  ,   0.0038186000  ,    -0.0000394000
   1.1383673849  ,   0.0214698000  ,   0.0192529000  ,   0.0132195000  ,   0.0036445000  ,    -0.0000395000
   1.1664752216  ,   0.0208412000  ,   0.0186657000  ,   0.0127696000  ,   0.0034645000  ,    -0.0000395000
   1.1945830582  ,   0.0201956000  ,   0.0180621000  ,   0.0123061000  ,   0.0032800000  ,    -0.0000395000
   1.2226908949  ,   0.0195369000  ,   0.0174457000  ,   0.0118322000  ,   0.0030925000  ,    -0.0000396000
   1.2507987315  ,   0.0188686000  ,   0.0168201000  ,   0.0113510000  ,   0.0029031000  ,    -0.0000396000
   1.2789065682  ,   0.0181940000  ,   0.0161883000  ,   0.0108650000  ,   0.0027130000  ,    -0.0000396000
   1.3070144049  ,   0.0175160000  ,   0.0155534000  ,   0.0103769000  ,   0.0025232000  ,    -0.0000397000
   1.3351222415  ,   0.0168372000  ,   0.0149178000  ,   0.0098887000  ,   0.0023348000  ,    -0.0000398000
   1.3632300782  ,   0.0161603000  ,   0.0142842000  ,   0.0094026000  ,   0.0021487000  ,    -0.0000399000
   1.3913379149  ,   0.0154873000  ,   0.0136546000  ,   0.0089205000  ,   0.0019655000  ,    -0.0000399000
   1.4194457515  ,   0.0148204000  ,   0.0130310000  ,   0.0084440000  ,   0.0017859000  ,    -0.0000400000
   1.4475535882  ,   0.0141613000  ,   0.0124152000  ,   0.0079747000  ,   0.0016107000  ,    -0.0000401000
   1.4756614249  ,   0.0135117000  ,   0.0118089000  ,   0.0075139000  ,   0.0014404000  ,    -0.0000402000
   1.5037692615  ,   0.0128731000  ,   0.0112134000  ,   0.0070628000  ,   0.0012754000  ,    -0.0000403000
   1.5318770982  ,   0.0122468000  ,   0.0106301000  ,   0.0066225000  ,   0.0011161000  ,    -0.0000404000
   1.5599849349  ,   0.0116338000  ,   0.0100600000  ,   0.0061939000  ,   0.0009629000  ,    -0.0000404000
   1.5880927715  ,   0.0110353000  ,   0.0095042000  ,   0.0057778000  ,   0.0008160000  ,    -0.0000405000
   1.6162006082  ,   0.0104522000  ,   0.0089635000  ,   0.0053749000  ,   0.0006758000  ,    -0.0000405000
   1.6443084448  ,   0.0098850000  ,   0.0084386000  ,   0.0049857000  ,   0.0005423000  ,    -0.0000405000
   1.6724162815  ,   0.0093346000  ,   0.0079302000  ,   0.0046107000  ,   0.0004156000  ,    -0.0000405000
   1.7005241182  ,   0.0088014000  ,   0.0074386000  ,   0.0042502000  ,   0.0002959000  ,    -0.0000405000
   1.7286319548  ,   0.0082858000  ,   0.0069643000  ,   0.0039045000  ,   0.0001832000  ,    -0.0000404000
   1.7567397915  ,   0.0077882000  ,   0.0065075000  ,   0.0035738000  ,   0.0000775000  ,    -0.0000404000
   1.7848476282  ,   0.0073087000  ,   0.0060685000  ,   0.0032582000  ,  -0.0000213000  ,    -0.0000403000
   1.8129554648  ,   0.0068475000  ,   0.0056474000  ,   0.0029576000  ,  -0.0001133000  ,    -0.0000402000
   1.8410633015  ,   0.0064047000  ,   0.0052442000  ,   0.0026720000  ,  -0.0001985000  ,    -0.0000402000
   1.8691711382  ,   0.0059803000  ,   0.0048588000  ,   0.0024014000  ,  -0.0002771000  ,    -0.0000401000
   1.8972789748  ,   0.0055741000  ,   0.0044912000  ,   0.0021455000  ,  -0.0003492000  ,    -0.0000401000
   1.9253868115  ,   0.0051861000  ,   0.0041411000  ,   0.0019041000  ,  -0.0004150000  ,    -0.0000401000
   1.9534946481  ,   0.0048160000  ,   0.0038084000  ,   0.0016769000  ,  -0.0004748000  ,    -0.0000401000
   1.9816024848  ,   0.0044637000  ,   0.0034927000  ,   0.0014637000  ,  -0.0005287000  ,    -0.0000401000
   2.0097103215  ,   0.0041287000  ,   0.0031938000  ,   0.0012641000  ,  -0.0005769000  ,    -0.0000401000
   2.0378181581  ,   0.0038108000  ,   0.0029113000  ,   0.0010776000  ,  -0.0006197000  ,    -0.0000402000
   2.0659259948  ,   0.0035096000  ,   0.0026448000  ,   0.0009040000  ,  -0.0006574000  ,    -0.0000404000
   2.0940338315  ,   0.0032247000  ,   0.0023938000  ,   0.0007427000  ,  -0.0006901000  ,    -0.0000405000
   2.1221416681  ,   0.0029556000  ,   0.0021579000  ,   0.0005933000  ,  -0.0007181000  ,    -0.0000407000
   2.1502495048  ,   0.0027019000  ,   0.0019366000  ,   0.0004554000  ,  -0.0007417000  ,    -0.0000410000
   2.1783573415  ,   0.0024631000  ,   0.0017295000  ,   0.0003284000  ,  -0.0007612000  ,    -0.0000413000
   2.2345730148  ,   0.0020283000  ,   0.0013555000  ,   0.0001055000  ,  -0.0007886000  ,    -0.0000419000
   2.2907886881  ,   0.0016470000  ,   0.0010319000  ,  -0.0000792000  ,  -0.0008023000  ,    -0.0000427000
   2.3470043614  ,   0.0013150000  ,   0.0007542000  ,  -0.0002297000  ,  -0.0008044000  ,    -0.0000435000
   2.4032200348  ,   0.0010282000  ,   0.0005182000  ,  -0.0003497000  ,  -0.0007965000  ,    -0.0000443000
   2.4594357081  ,   0.0007822000  ,   0.0003199000  ,  -0.0004429000  ,  -0.0007804000  ,    -0.0000451000
   2.5156513814  ,   0.0005730000  ,   0.0001551000  ,  -0.0005128000  ,  -0.0007576000  ,    -0.0000458000
   2.5718670548  ,   0.0003968000  ,   0.0000199000  ,  -0.0005624000  ,  -0.0007296000  ,    -0.0000463000
   2.6280827281  ,   0.0002499000  ,  -0.0000890000  ,  -0.0005949000  ,  -0.0006976000  ,    -0.0000467000
   2.6842984014  ,   0.0001287000  ,  -0.0001753000  ,  -0.0006129000  ,  -0.0006628000  ,    -0.0000468000
   2.7405140747  ,   0.0000300000  ,  -0.0002419000  ,  -0.0006188000  ,  -0.0006260000  ,    -0.0000467000
   2.7967297481  ,  -0.0000491000  ,  -0.0002917000  ,  -0.0006150000  ,  -0.0005882000  ,    -0.0000464000
   2.8529454214  ,  -0.0001113000  ,  -0.0003272000  ,  -0.0006032000  ,  -0.0005500000  ,    -0.0000458000
   2.9091610947  ,  -0.0001590000  ,  -0.0003507000  ,  -0.0005853000  ,  -0.0005120000  ,    -0.0000449000
   2.9653767681  ,  -0.0001945000  ,  -0.0003643000  ,  -0.0005627000  ,  -0.0004747000  ,    -0.0000438000
   3.0215924414  ,  -0.0002198000  ,  -0.0003697000  ,  -0.0005366000  ,  -0.0004384000  ,    -0.0000425000
   3.0778081147  ,  -0.0002364000  ,  -0.0003686000  ,  -0.0005082000  ,  -0.0004035000  ,    -0.0000409000
   3.1340237880  ,  -0.0002460000  ,  -0.0003622000  ,  -0.0004783000  ,  -0.0003702000  ,    -0.0000393000
   3.1902394614  ,  -0.0002499000  ,  -0.0003518000  ,  -0.0004476000  ,  -0.0003386000  ,    -0.0000374000
   3.2464551347  ,  -0.0002491000  ,  -0.0003383000  ,  -0.0004169000  ,  -0.0003088000  ,    -0.0000355000
   3.3026708080  ,  -0.0002448000  ,  -0.0003227000  ,  -0.0003865000  ,  -0.0002809000  ,    -0.0000335000
   3.3588864814  ,  -0.0002377000  ,  -0.0003055000  ,  -0.0003568000  ,  -0.0002548000  ,    -0.0000315000
   3.4151021547  ,  -0.0002285000  ,  -0.0002874000  ,  -0.0003282000  ,  -0.0002307000  ,    -0.0000294000
   3.4713178280  ,  -0.0002178000  ,  -0.0002689000  ,  -0.0003009000  ,  -0.0002083000  ,    -0.0000274000
   3.5275335013  ,  -0.0002061000  ,  -0.0002503000  ,  -0.0002749000  ,  -0.0001878000  ,    -0.0000254000
   3.5837491747  ,  -0.0001938000  ,  -0.0002319000  ,  -0.0002505000  ,  -0.0001689000  ,    -0.0000234000
   3.6399648480  ,  -0.0001812000  ,  -0.0002140000  ,  -0.0002276000  ,  -0.0001517000  ,    -0.0000215000
   3.6961805213  ,  -0.0001686000  ,  -0.0001968000  ,  -0.0002062000  ,  -0.0001359000  ,    -0.0000197000
   3.7523961946  ,  -0.0001561000  ,  -0.0001803000  ,  -0.0001865000  ,  -0.0001216000  ,    -0.0000179000
   3.8086118680  ,  -0.0001441000  ,  -0.0001647000  ,  -0.0001682000  ,  -0.0001087000  ,    -0.0000163000
   3.8648275413  ,  -0.0001324000  ,  -0.0001500000  ,  -0.0001514000  ,  -0.0000970000  ,    -0.0000147000
   3.9210432146  ,  -0.0001213000  ,  -0.0001363000  ,  -0.0001361000  ,  -0.0000864000  ,    -0.0000133000
   3.9772588880  ,  -0.0001108000  ,  -0.0001235000  ,  -0.0001220000  ,  -0.0000769000  ,    -0.0000120000
   4.0334745613  ,  -0.0001009000  ,  -0.0001117000  ,  -0.0001093000  ,  -0.0000683000  ,    -0.0000107000
   4.0896902346  ,  -0.0000917000  ,  -0.0001008000  ,  -0.0000977000  ,  -0.0000606000  ,    -0.0000096000
   4.1459059079  ,  -0.0000831000  ,  -0.0000907000  ,  -0.0000872000  ,  -0.0000537000  ,    -0.0000086000
   4.2021215813  ,  -0.0000752000  ,  -0.0000815000  ,  -0.0000777000  ,  -0.0000476000  ,    -0.0000076000
   4.2583372546  ,  -0.0000678000  ,  -0.0000731000  ,  -0.0000691000  ,  -0.0000421000  ,    -0.0000067000
   4.3145529279  ,  -0.0000611000  ,  -0.0000655000  ,  -0.0000615000  ,  -0.0000372000  ,    -0.0000060000
   4.3707686013  ,  -0.0000549000  ,  -0.0000586000  ,  -0.0000546000  ,  -0.0000328000  ,    -0.0000053000
   4.4269842746  ,  -0.0000493000  ,  -0.0000523000  ,  -0.0000484000  ,  -0.0000290000  ,    -0.0000046000
   4.5394156212  ,  -0.0000395000  ,  -0.0000416000  ,  -0.0000379000  ,  -0.0000225000  ,    -0.0000036000
   4.6518469679  ,  -0.0000315000  ,  -0.0000328000  ,  -0.0000296000  ,  -0.0000174000  ,    -0.0000027000
   4.7642783146  ,  -0.0000250000  ,  -0.0000258000  ,  -0.0000230000  ,  -0.0000134000  ,    -0.0000020000
   4.8767096612  ,  -0.0000198000  ,  -0.0000202000  ,  -0.0000179000  ,  -0.0000103000  ,    -0.0000015000
   4.9891410079  ,  -0.0000155000  ,  -0.0000158000  ,  -0.0000138000  ,  -0.0000079000  ,    -0.0000011000
   5.1015723545  ,  -0.0000122000  ,  -0.0000123000  ,  -0.0000106000  ,  -0.0000061000  ,    -0.0000008000
   5.2140037012  ,  -0.0000095000  ,  -0.0000095000  ,  -0.0000082000  ,  -0.0000047000  ,    -0.0000006000
   5.3264350478  ,  -0.0000074000  ,  -0.0000074000  ,  -0.0000063000  ,  -0.0000036000  ,    -0.0000004000
   5.4388663945  ,  -0.0000057000  ,  -0.0000057000  ,  -0.0000048000  ,  -0.0000027000  ,    -0.0000003000
   5.5512977411  ,  -0.0000044000  ,  -0.0000044000  ,  -0.0000037000  ,  -0.0000021000  ,    -0.0000002000
   5.6637290878  ,  -0.0000034000  ,  -0.0000034000  ,  -0.0000028000  ,  -0.0000016000  ,    -0.0000002000
   5.7761604345  ,  -0.0000026000  ,  -0.0000026000  ,  -0.0000021000  ,  -0.0000012000  ,    -0.0000001000
   5.8885917811  ,  -0.0000020000  ,  -0.0000020000  ,  -0.0000016000  ,  -0.0000009000  ,    -0.0000001000
   6.0010231278  ,  -0.0000016000  ,  -0.0000015000  ,  -0.0000012000  ,  -0.0000007000  ,     0.0000000000
   6.1134544744  ,  -0.0000012000  ,  -0.0000012000  ,  -0.0000009000  ,  -0.0000005000  ,     0.0000000000
   6.2258858211  ,  -0.0000009000  ,  -0.0000009000  ,  -0.0000007000  ,  -0.0000004000  ,     0.0000000000
   6.3383171677  ,  -0.0000007000  ,  -0.0000007000  ,  -0.0000005000  ,  -0.0000003000  ,     0.0000000000
   6.4507485144  ,  -0.0000005000  ,  -0.0000005000  ,  -0.0000004000  ,  -0.0000002000  ,     0.0000000000
   6.5631798610  ,  -0.0000004000  ,  -0.0000004000  ,  -0.0000003000  ,  -0.0000002000  ,     0.0000000000
   6.6756112077  ,  -0.0000003000  ,  -0.0000003000  ,  -0.0000002000  ,  -0.0000001000  ,     0.0000000000
   6.7880425544  ,  -0.0000002000  ,  -0.0000002000  ,  -0.0000002000  ,  -0.0000001000  ,     0.0000000000
   6.9004739010  ,  -0.0000002000  ,  -0.0000002000  ,  -0.0000001000  ,  -0.0000001000  ,     0.0000000000
   7.0129052477  ,  -0.0000001000  ,  -0.0000001000  ,  -0.0000001000  ,  -0.0000001000  ,     0.0000000000
   7.1253365943  ,  -0.0000001000  ,  -0.0000001000  ,  -0.0000001000  ,   0.0000000000  ,     0.0000000000
   7.2377679410  ,  -0.0000001000  ,  -0.0000001000  ,  -0.0000001000  ,   0.0000000000  ,     0.0000000000
   7.3501992876  ,  -0.0000001000  ,  -0.0000001000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   7.4626306343  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   7.5750619810  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   7.6874933276  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   7.7999246743  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   7.9123560209  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   8.0247873676  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   8.1372187142  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   8.2496500609  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   8.3620814075  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   8.4745127542  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   8.5869441009  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   8.6993754475  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   8.8118067942  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   8.9242381408  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   9.1491008341  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   9.3739635275  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   9.5988262208  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
   9.8236889141  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  10.0485516074  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  10.2734143007  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  10.4982769940  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  10.7231396873  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  10.9480023806  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  11.1728650739  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  11.3977277673  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  11.6225904606  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  11.8474531539  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  12.0723158472  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  12.2971785405  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  12.5220412338  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  12.7469039271  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  12.9717666204  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  13.1966293138  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  13.4214920071  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  13.6463547004  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  13.8712173937  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  14.0960800870  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  14.3209427803  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  14.5458054736  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  14.7706681669  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  14.9955308603  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  15.2203935536  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  15.4452562469  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  15.6701189402  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  15.8949816335  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  16.1198443268  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  16.3447070201  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  16.5695697134  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  16.7944324068  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  17.0192951001  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  17.2441577934  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  17.4690204867  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  17.6938831800  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  17.9187458733  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  18.3684712599  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  18.8181966466  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  19.2679220332  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  19.7176474198  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  20.1673728064  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  20.6170981931  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  21.0668235797  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  21.5165489663  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  21.9662743529  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  22.4159997396  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  22.8657251262  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  23.3154505128  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  23.7651758994  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  24.2149012861  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  24.6646266727  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  25.1143520593  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  25.5640774459  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  26.0138028325  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  26.4635282192  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  26.9132536058  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  27.3629789924  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  27.8127043790  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  28.2624297657  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  28.7121551523  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  29.1618805389  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  29.6116059255  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  30.0613313122  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  30.5110566988  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  30.9607820854  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  31.4105074720  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  31.8602328587  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  32.3099582453  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  32.7596836319  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  33.2094090185  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  33.6591344052  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  34.1088597918  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  34.5585851784  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  35.0083105650  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  35.4580359517  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  35.9077613383  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  36.8072121115  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  37.7066628848  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  38.6061136580  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  39.5055644313  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  40.4050152045  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  41.3044659778  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  42.2039167510  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  43.1033675243  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  44.0028182975  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  44.9022690708  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  45.8017198440  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  46.7011706173  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  47.6006213905  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  48.5000721638  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  49.3995229370  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  50.2989737103  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  51.1984244835  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  52.0978752568  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  52.9973260300  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  53.8967768033  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  54.7962275765  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  55.6956783498  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  56.5951291230  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  57.4945798963  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  58.3940306695  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  59.2934814427  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  60.1929322160  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  61.0923829892  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  61.9918337625  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  62.8912845357  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  63.7907353090  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  64.6901860822  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  65.5896368555  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  66.4890876287  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  67.3885384020  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  68.2879891752  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  69.1874399485  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  70.0868907217  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  70.9863414950  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  71.8857922682  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  73.6846938147  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  75.4835953612  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  77.2824969077  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  79.0813984542  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  80.8803000007  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  82.6792015472  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  84.4781030937  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  86.2770046402  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  88.0759061867  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  89.8748077332  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  91.6737092797  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  93.4726108262  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  95.2715123727  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  97.0704139192  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
  98.8693154657  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 100.6682170122  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 102.4671185587  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 104.2660201052  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 106.0649216517  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 107.8638231982  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 109.6627247447  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 111.4616262912  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 113.2605278377  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 115.0594293842  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 116.8583309307  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 118.6572324772  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 120.4561340237  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 122.2550355702  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 124.0539371166  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 125.8528386631  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 127.6517402096  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 129.4506417561  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 131.2495433026  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 133.0484448491  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 134.8473463956  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 136.6462479421  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 138.4451494886  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 140.2440510351  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 142.0429525816  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000
 143.8418541281  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,   0.0000000000  ,     0.0000000000

